A Study on the Influence of Caching: Sequences of Dense Linear Algebra Kernels

It is universally known that caching is critical to attain high- performance implementations: In many situations, data locality (in space and time) plays a bigger role than optimizing the (number of) arithmetic floating point operations. In this paper, we show evidence that at least for linear algebra algorithms, caching is also a crucial factor for accurate performance modeling and performance prediction.

==> figures/data/qr/ic-i.dcopy_.dat <==
3 -0.951957295374
4 -0.590830449827
5 -0.578994214508
6 -0.580673758865
7 -0.579484902309
8 -0.580115401687
9 -0.58267020336
10 -0.582854617764
11 -0.859432982039
12 -0.593278759156
13 -0.588491717524
14 -0.59232096635
15 -0.583736263736
16 -0.588312254688
17 -0.585889570552
18 -0.593278759156
19 -0.951323786958
20 -0.590099869735
21 -0.581188997338
22 -0.580931263858
23 -0.579884290165
24 -0.581601061477
25 -0.581117021277
26 -0.580931263858
27 -0.861213100308
28 -0.574898785425
29 -0.576423128642
30 -0.572911963883
31 -0.576301615799
32 -0.575022461815
33 -0.575078440161
34 -0.579742336739
42 -0.922347212895
43 -0.141929499072
44 -0.139664804469
45 -0.187884108867
46 -0.176888888889
47 -0.166666666667
48 -0.16726618705
49 -0.158946412352
50 -0.837951595931
51 -0.139925373134
52 -0.143651529194
53 -0.176313446126
54 -0.169064748201
55 -0.170556552962
56 -0.172629695886
57 -0.156164383562
58 -0.923338024671
59 -0.151376146789
60 -0.149034038638
61 -0.189851268591
62 -0.170250896057
63 -0.167567567568
64 -0.168014375562
65 -0.154197080292
66 -0.835992907801
67 -0.138059701493
68 -0.142592592593
69 -0.177619893428
70 -0.169811320755
71 -0.16440831075
72 -0.168761220826
73 -0.157221206581
81 -0.926860737037
82 -0.163434903047
83 -0.140417457306
84 -0.190348525469
85 -0.177111716621
86 -0.165745856354
87 -0.174270072993
88 -0.158627087199
89 -0.869902354968
90 -0.15578358209
91 -0.142992424242
92 -0.181571815718
93 -0.171245421245
94 -0.162661737523
95 -0.170173833486
96 -0.152478952292
97 -0.957687807161
98 -0.158139534884
99 -0.160482374768
100 -0.189407540395
101 -0.169724770642
102 -0.164358264081
103 -0.170642201835
104 -0.163585951941
105 -0.891105769231
106 -0.157355679702
107 -0.144749290445
108 -0.183047790803
109 -0.173515981735
110 -0.162037037037
111 -0.167433302668
112 -0.153127917834
120 -0.956361128897
121 -0.143822393822
122 -0.154285714286
123 -0.188644688645
124 -0.170252572498
125 -0.166509877705
126 -0.166979362101
127 -0.152007648184
128 -0.899501472921
129 -0.1337890625
130 -0.158293838863
131 -0.18190212373
132 -0.169014084507
133 -0.16320754717
134 -0.168075117371
135 -0.158594491928
136 -0.9558786913
137 -0.143133462282
138 -0.171962616822
139 -0.181146025878
140 -0.171028037383
141 -0.163361661945
142 -0.165258215962
143 -0.160832544939
144 -0.897548566142
145 -0.138266796495
146 -0.152153110048
147 -0.185082872928
148 -0.174603174603
149 -0.161778618732
150 -0.165094339623
151 -0.158594491928
159 -0.955004924576
160 -0.146365422397
161 -0.136590229312
162 -0.194237918216
163 -0.172709923664
164 -0.165543792108
165 -0.168421052632
166 -0.155793573515
167 -0.902441768876
168 -0.133866133866
169 -0.145256916996
170 -0.191231343284
171 -0.172084130019
172 -0.16570327553
173 -0.168905950096
174 -0.157434402332
175 -0.956003247742
176 -0.143422354105
177 -0.15
178 -0.202205882353
179 -0.171128107075
180 -0.165384615385
181 -0.169540229885
182 -0.155642023346
183 -0.897121788773
184 -0.131736526946
185 -0.142433234421
186 -0.194237918216
187 -0.17017208413
188 -0.16231884058
189 -0.166346153846
190 -0.155793573515
198 -0.954807077382
199 -0.136734693878
200 -0.148036253776
201 -0.185576923077
202 -0.186180422265
203 -0.167158308751
204 -0.165517241379
205 -0.153539381854
206 -0.902495113257
207 -0.135714285714
208 -0.140101522843
209 -0.177669902913
210 -0.177669902913
211 -0.1585728444
212 -0.168958742633
213 -0.157213930348
214 -0.955376429061
215 -0.147887323944
216 -0.152152152152
217 -0.182256509161
218 -0.189111747851
219 -0.1694417238
220 -0.172682926829
221 -0.15873015873
222 -0.898443113772
223 -0.135714285714
224 -0.140830800405
225 -0.184438040346
226 -0.182080924855
227 -0.159405940594
228 -0.164532019704
229 -0.152152152152
237 -0.954739492119
238 -0.132984293194
239 -0.145661157025
240 -0.181008902077
241 -0.174476570289
242 -0.183251231527
243 -0.173
244 -0.159552845528
245 -0.903988868275
246 -0.135557872784
247 -0.143743536711
248 -0.175473579262
249 -0.169338677355
250 -0.181008902077
251 -0.173652694611
252 -0.156822810591
253 -0.955362444001
254 -0.144329896907
255 -0.147270854789
256 -0.176119402985
257 -0.171828171828
258 -0.184418145957
259 -0.169338677355
260 -0.161257606491
261 -0.899268292683
262 -0.135699373695
263 -0.143892339545
264 -0.17017017017
265 -0.172
266 -0.179385530228
267 -0.176119402985
268 -0.161094224924
276 -0.954702859696
277 -0.13104189044
278 -0.143160127253
279 -0.179149797571
280 -0.178207739308
281 -0.169404517454
282 -0.185671039354
283 -0.156087408949
284 -0.903133221717
285 -0.13447171825
286 -0.139361702128
287 -0.167523124358
288 -0.167523124358
289 -0.165808444902
290 -0.180344478217
291 -0.158878504673
292 -0.955498102206
293 -0.139978791092
294 -0.147368421053
295 -0.177484787018
296 -0.170256410256
297 -0.164778578785
298 -0.19
299 -0.158168574402
300 -0.897987421384
301 -0.137673425827
302 -0.13829787234
303 -0.178026449644
304 -0.162886597938
305 -0.162357807653
306 -0.182828282828
307 -0.153926701571
315 -0.955065127126
316 -0.1317233809
317 -0.141458106638
318 -0.173640167364
319 -0.169811320755
320 -0.164904862579
321 -0.170859538784
322 -0.171548117155
323 -0.902381833889
324 -0.132675438596
325 -0.147629310345
326 -0.173277661795
327 -0.167192429022
328 -0.168243953733
329 -0.164730728617
330 -0.172233820459
331 -0.955594228934
332 -0.142082429501
333 -0.148546824543
334 -0.178608515057
335 -0.164383561644
336 -0.162076271186
337 -0.171727748691
338 -0.166140904311
339 -0.89692468074
340 -0.135519125683
341 -0.13834422658
342 -0.171548117155
343 -0.168067226891
344 -0.156382978723
345 -0.171038824764
346 -0.166666666667
354 -0.955299832302
355 -0.146017699115
356 -0.131756756757
357 -0.173447537473
358 -0.174705251876
359 -0.167386609071
360 -0.169181034483
361 -0.149944873208
362 -0.900245509756
363 -0.136618141097
364 -0.142380422692
365 -0.170600858369
366 -0.16684723727
367 -0.161956521739
368 -0.164680390033
369 -0.160869565217
370 -0.956260282521
371 -0.141583054627
372 -0.150881057269
373 -0.170075349839
374 -0.165584415584
375 -0.162689804772
376 -0.17697228145
377 -0.155701754386
378 -0.895052473763
379 -0.137737961926
380 -0.137583892617
381 -0.175213675214
382 -0.167206040992
383 -0.159214830971
384 -0.170967741935
385 -0.154605263158
393 -0.955389452453
394 -0.163697104677
395 -0.133640552995
396 -0.16592920354
397 -0.167220376523
398 -0.156774916013
399 -0.165188470067
400 -0.156004489338
401 -0.899345881725
402 -0.154279279279
403 -0.140571428571
404 -0.176148796499
405 -0.164079822616
406 -0.159598214286
407 -0.16814159292
408 -0.152198421646
409 -0.955707386029
410 -0.163333333333
411 -0.158836689038
412 -0.170704845815
413 -0.167220376523
414 -0.160714285714
415 -0.164444444444
416 -0.156179775281
417 -0.896261553318
418 -0.150112866817
419 -0.139747995418
420 -0.170704845815
421 -0.168874172185
422 -0.161649944259
423 -0.167220376523
424 -0.150900900901
432 -0.954836327837
433 -0.143691588785
434 -0.146511627907
435 -0.176602924634
436 -0.169875424689
437 -0.164383561644
438 -0.167235494881
439 -0.154555940023
440 -0.900475866757
441 -0.12945368171
442 -0.160550458716
443 -0.168934240363
444 -0.165148063781
445 -0.158256880734
446 -0.168181818182
447 -0.155709342561
448 -0.955271176112
449 -0.141010575793
450 -0.166097838453
451 -0.178251121076
452 -0.165532879819
453 -0.161327231121
454 -0.168181818182
455 -0.147674418605
456 -0.895963615691
457 -0.132387706856
458 -0.154734411085
459 -0.170814479638
460 -0.16912599319
461 -0.166476624857
462 -0.167235494881
463 -0.152601156069
471 -0.954932777883
472 -0.140794223827
473 -0.12315270936
474 -0.187927107062
475 -0.165105386417
476 -0.160377358491
477 -0.164126611958
478 -0.15119047619
479 -0.898908265986
480 -0.132603406326
481 -0.136473429952
482 -0.191827468785
483 -0.167832167832
484 -0.163337250294
485 -0.16976744186
486 -0.158018867925
487 -0.95495951417
488 -0.140963855422
489 -0.145758661888
490 -0.19503945885
491 -0.169570267131
492 -0.164912280702
493 -0.168800931315
494 -0.149821640904
495 -0.892910784019
496 -0.13784764208
497 -0.135757575758
498 -0.183066361556
499 -0.16569428238
500 -0.158205430933
501 -0.164126611958
502 -0.154028436019
510 -0.954423240868
511 -0.130162703379
512 -0.134831460674
513 -0.171837708831
514 -0.189031505251
515 -0.158787878788
516 -0.167067307692
517 -0.149509803922
518 -0.896284136696
519 -0.13125
520 -0.136815920398
521 -0.167067307692
522 -0.184488836663
523 -0.161016949153
524 -0.161835748792
525 -0.146191646192
526 -0.954263872413
527 -0.145320197044
528 -0.150735294118
529 -0.17556346382
530 -0.183313748531
531 -0.16164053076
532 -0.167067307692
533 -0.155717761557
534 -0.891494684178
535 -0.13698630137
536 -0.136645962733
537 -0.173031026253
538 -0.185663924794
539 -0.16164053076
540 -0.165865384615
541 -0.15961305925
549 -0.953946919561
550 -0.133333333333
551 -0.131443298969
552 -0.165841584158
553 -0.166666666667
554 -0.176613885505
555 -0.16253101737
556 -0.156445556946
557 -0.894226255672
558 -0.127741935484
559 -0.145754119138
560 -0.170761670762
561 -0.160248447205
562 -0.179829890644
563 -0.16253101737
564 -0.15664160401
565 -0.952750944981
566 -0.153074027604
567 -0.139030612245
568 -0.170160295931
569 -0.165432098765
570 -0.182587666264
571 -0.169950738916
572 -0.1592039801
573 -0.889290407359
574 -0.132561132561
575 -0.132220795892
576 -0.166666666667
577 -0.167694204686
578 -0.173006134969
579 -0.156054931336
580 -0.152201257862
588 -0.952604920405
589 -0.135526315789
590 -0.129973474801
591 -0.165816326531
592 -0.174022698613
593 -0.161125319693
594 -0.185323383085
595 -0.148051948052
596 -0.892127799736
597 -0.134920634921
598 -0.135704874835
599 -0.161125319693
600 -0.168781725888
601 -0.156330749354
602 -0.184308841843
603 -0.14453125
604 -0.951338921445
605 -0.151750972763
606 -0.143790849673
607 -0.168781725888
608 -0.164331210191
609 -0.160462130937
610 -0.191358024691
611 -0.157014157014
612 -0.887574978578
613 -0.132275132275
614 -0.138157894737
615 -0.171500630517
616 -0.162196679438
617 -0.162196679438
618 -0.182835820896
619 -0.151554404145
627 -0.951254973982
628 -0.135869565217
629 -0.128767123288
630 -0.163372859025
631 -0.165571616294
632 -0.160949868074
633 -0.167539267016
634 -0.176165803109
635 -0.887331440738
636 -0.131147540984
637 -0.133514986376
638 -0.170795306389
639 -0.168407310705
640 -0.163588390501
641 -0.166448230668
642 -0.169712793734
643 -0.948786192435
644 -0.15220293725
645 -0.140730717185
646 -0.172323759791
647 -0.167320261438
648 -0.164041994751
649 -0.162943495401
650 -0.18064516129
651 -0.885005432814
652 -0.129604365621
653 -0.133333333333
654 -0.168848167539
655 -0.171241830065
656 -0.156291390728
657 -0.160737812912
658 -0.167320261438
666 -0.945683802134
667 -0.147018030513
668 -0.122332859175
669 -0.163956639566
670 -0.167341430499
671 -0.162346521146
672 -0.160762942779
673 -0.154794520548
674 -0.890644416829
675 -0.133426966292
676 -0.137254901961
677 -0.169582772544
678 -0.158469945355
679 -0.158686730506
680 -0.168690958165
681 -0.152892561983
682 -0.943321697593
683 -0.150344827586
684 -0.143254520167
685 -0.162822252374
686 -0.159400544959
687 -0.159400544959
688 -0.163265306122
689 -0.145228215768
690 -0.884507042254
691 -0.136427566807
692 -0.131170662906
693 -0.168021680217
694 -0.164179104478
695 -0.158253751705
696 -0.164179104478
697 -0.150137741047
705 -0.940737794571
706 -0.192151556157
707 -0.112592592593
708 -0.151558073654
709 -0.163636363636
710 -0.158931082982
711 -0.162237762238
712 -0.150997150997
713 -0.882237101221
714 -0.162237762238
715 -0.13226744186
716 -0.165034965035
717 -0.158707865169
718 -0.156558533145
719 -0.163865546218
720 -0.150782361309
721 -0.939987937274
722 -0.197580645161
723 -0.144699140401
724 -0.165034965035
725 -0.155367231638
726 -0.152758132956
727 -0.174273858921
728 -0.157968970381
729 -0.88073762277
730 -0.159154929577
731 -0.137283236994
732 -0.163865546218
733 -0.157524613221
734 -0.15558698727
735 -0.164804469274
736 -0.150568181818
744 -0.937035417578
745 -0.143703703704
746 -0.1426448737
747 -0.152269399707
748 -0.15988372093
749 -0.156204379562
750 -0.161103047896
751 -0.144756277696
752 -0.880322447292
753 -0.131221719457
754 -0.15350877193
755 -0.166184971098
756 -0.15988372093
757 -0.15866084425
758 -0.157434402332
759 -0.144970414201
760 -0.932430855409
761 -0.156204379562
762 -0.163768115942
763 -0.168587896254
764 -0.168345323741
765 -0.157205240175
766 -0.160636758321
767 -0.15
768 -0.874376220438
769 -0.130827067669
770 -0.154970760234
771 -0.161337209302
772 -0.157205240175
773 -0.162554426705
774 -0.15
775 -0.151026392962
783 -0.929088829584
784 -0.141321044547
785 -0.118296529968
786 -0.175516224189
787 -0.159159159159
788 -0.156862745098
789 -0.163173652695
790 -0.147865853659
791 -0.872364802933
792 -0.125588697017
793 -0.137984496124
794 -0.186046511628
795 -0.154078549849
796 -0.153262518968
797 -0.1644245142
798 -0.148091603053
799 -0.923570356217
800 -0.157099697885
801 -0.142857142857
802 -0.184861717613
803 -0.168405365127
804 -0.167164179104
805 -0.17087667162
806 -0.151745068285
807 -0.869117302739
808 -0.127725856698
809 -0.134674922601
810 -0.181551976574
811 -0.164670658683
812 -0.157099697885
813 -0.160902255639
814 -0.149390243902
822 -0.920148148148
823 -0.1376
824 -0.119086460033
825 -0.154088050314
826 -0.184568835098
827 -0.146687697161
828 -0.160186625194
829 -0.149606299213
830 -0.860435007768
831 -0.130434782609
832 -0.129449838188
833 -0.166666666667
834 -0.187969924812
835 -0.159126365055
836 -0.164341085271
837 -0.149606299213
838 -0.910598772599
839 -0.159126365055
840 -0.140350877193
841 -0.173579109063
842 -0.187969924812
843 -0.16149068323
844 -0.166924265842
845 -0.149606299213
846 -0.850981476362
847 -0.133440514469
848 -0.13064516129
849 -0.166924265842
850 -0.173312883436
851 -0.163043478261
852 -0.1546875
853 -0.14691943128
861 -0.906069364162
862 -0.137417218543
863 -0.121416526138
864 -0.151960784314
865 -0.155591572123
866 -0.181674565561
867 -0.163987138264
868 -0.143327841845
869 -0.836580766813
870 -0.135
871 -0.127090301003
872 -0.161030595813
873 -0.16532905297
874 -0.177215189873
875 -0.16155088853
876 -0.150572831424
877 -0.890897624553
878 -0.154220779221
879 -0.145901639344
880 -0.168269230769
881 -0.159420289855
882 -0.190327613105
883 -0.163723916533
884 -0.148936170213
885 -0.83209317373
886 -0.131447587354
887 -0.125628140704
888 -0.155339805825
889 -0.163987138264
890 -0.174603174603
891 -0.162903225806
892 -0.151960784314
900 -0.879846816659
901 -0.13298791019
902 -0.114638447972
903 -0.154882154882
904 -0.152284263959
905 -0.150337837838
906 -0.182410423453
907 -0.147707979626
908 -0.799760670124
909 -0.131715771231
910 -0.133448873484
911 -0.157718120805
912 -0.157718120805
913 -0.160804020101
914 -0.175697865353
915 -0.144804088586
916 -0.856364678899
917 -0.158249158249
918 -0.13275862069
919 -0.166389351082
920 -0.160535117057
921 -0.153456998314
922 -0.18901453958
923 -0.149152542373
924 -0.784793814433
925 -0.131715771231
926 -0.128249566724
927 -0.160804020101
928 -0.154882154882
929 -0.152284263959
930 -0.178396072013
931 -0.147707979626
939 -0.837874201144
940 -0.135714285714
941 -0.112132352941
942 -0.148409893993
943 -0.146126760563
944 -0.155594405594
945 -0.155594405594
946 -0.174358974359
947 -0.751033057851
948 -0.12972972973
949 -0.128158844765
950 -0.148861646235
951 -0.15652173913
952 -0.14762741652
953 -0.147887323944
954 -0.175468483816
955 -0.783408071749
956 -0.15411558669
957 -0.134408602151
958 -0.164075993092
959 -0.155594405594
960 -0.152631578947
961 -0.153577661431
962 -0.175468483816
963 -0.739482200647
964 -0.124773960217
965 -0.12972972973
966 -0.150877192982
967 -0.157342657343
968 -0.157342657343
969 -0.170395869191
970 -0.168965517241
978 -0.801372801373
979 -0.136194029851
980 -0.114503816794
981 -0.155393053016
982 -0.152293577982
983 -0.142857142857
984 -0.151736745887
985 -0.141001855288
986 -0.708176100629
987 -0.12641509434
988 -0.124293785311
989 -0.158469945355
990 -0.146788990826
991 -0.145756457565
992 -0.152293577982
993 -0.142329020333
994 -0.728704784131
995 -0.159420289855
996 -0.129213483146
997 -0.151459854015
998 -0.147329650092
999 -0.152293577982
1000 -0.160649819495
1001 -0.153284671533
1002 -0.686698176907
1003 -0.122641509434
1004 -0.134579439252
1005 -0.15664845173
1006 -0.155109489051
1007 -0.143911439114
1008 -0.156363636364
1009 -0.146025878004
1017 -0.748303167421
1018 -0.180811808118
1019 -0.112
1020 -0.151340996169
1021 -0.157794676806
1022 -0.142857142857
1023 -0.146153846154
1024 -0.142857142857
1025 -0.624047417443
1026 -0.152963671128
1027 -0.124015748031
1028 -0.148854961832
1029 -0.154285714286
1030 -0.146153846154
1031 -0.154285714286
1032 -0.142581888247
1033 -0.632754342432
1034 -0.18647166362
1035 -0.133720930233
1036 -0.165413533835
1037 -0.150476190476
1038 -0.143133462282
1039 -0.140384615385
1040 -0.144787644788
1041 -0.607460035524
1042 -0.149712092131
1043 -0.125736738703
1044 -0.154285714286
1045 -0.160680529301
1046 -0.144230769231
1047 -0.159090909091
1048 -0.139534883721
1056 -0.687912087912
1057 -0.128834355828
1058 -0.144578313253
1059 -0.14314516129
1060 -0.143434343434
1061 -0.135902636917
1062 -0.143434343434
1063 -0.132382892057
1064 -0.529933481153
1065 -0.118257261411
1066 -0.157790927022
1067 -0.158415841584
1068 -0.14859437751
1069 -0.142857142857
1070 -0.150300601202
1071 -0.146881287726
1072 -0.516421291053
1073 -0.154761904762
1074 -0.159763313609
1075 -0.160079051383
1076 -0.157057654076
1077 -0.15
1078 -0.14859437751
1079 -0.147177419355
1080 -0.489182692308
1081 -0.125773195876
1082 -0.153386454183
1083 -0.146881287726
1084 -0.14859437751
1085 -0.137651821862
1086 -0.14859437751
1087 -0.141700404858
1095 -0.61669829222
1096 -0.140127388535
1097 -0.119565217391
1098 -0.175152749491
1099 -0.142250530786
1100 -0.140724946695
1101 -0.149159663866
1102 -0.136460554371
1103 -0.407027818448
1104 -0.119565217391
1105 -0.121212121212
1106 -0.181451612903
1107 -0.147679324895
1108 -0.149159663866
1109 -0.15625
1110 -0.143459915612
1111 -0.409620991254
1112 -0.164609053498
1113 -0.13829787234
1114 -0.193227091633
1115 -0.152719665272
1116 -0.158333333333
1117 -0.153039832285
1118 -0.140425531915
1119 -0.389140271493
1120 -0.127429805616
1121 -0.127155172414
1122 -0.185110663984
1123 -0.152719665272
1124 -0.149159663866
1125 -0.149473684211
1126 -0.140127388535
1134 -0.436496350365
1135 -0.157205240175
1136 -0.116438356164
1137 -0.138084632517
1138 -0.175588865096
1139 -0.138392857143
1140 -0.140625
1141 -0.134529147982
1142 -0.279850746269
1143 -0.116173120729
1144 -0.128668171558
1145 -0.155701754386
1146 -0.178343949045
1147 -0.144444444444
1148 -0.141906873614
1149 -0.142538975501
1150 -0.283858998145
1151 -0.160520607375
1152 -0.132584269663
1153 -0.166666666667
1154 -0.182590233546
1155 -0.146017699115
1156 -0.153846153846
1157 -0.140311804009
1158 -0.253384912959
1159 -0.122727272727
1160 -0.124716553288
1161 -0.155021834061
1162 -0.18085106383
1163 -0.144444444444
1164 -0.143805309735
1165 -0.140311804009
1173 -0.2982791587
1174 -0.167800453515
1175 -0.118072289157
1176 -0.137209302326
1177 -0.134117647059
1178 -0.166666666667
1179 -0.132387706856
1180 -0.12380952381
1181 -0.214132762313
1182 -0.120192307692
1183 -0.119331742243
1184 -0.150812064965
1185 -0.142523364486
1186 -0.171171171171
1187 -0.148837209302
1188 -0.125295508274
1189 -0.242798353909
1190 -0.159817351598
1191 -0.13475177305
1192 -0.157894736842
1193 -0.155963302752
1194 -0.183035714286
1195 -0.14849187935
1196 -0.138173302108
1197 -0.226694915254
1198 -0.122302158273
1199 -0.126491646778
1200 -0.123543123543
1201 -0.141531322506
1202 -0.178571428571
1203 -0.146853146853
1204 -0.140186915888
1212 -0.319607843137
1213 -0.158150851582
1214 -0.112244897959
1215 -0.145320197044
1216 -0.141439205955
1217 -0.137157107232
1218 -0.163855421687
1219 -0.120906801008
1220 -0.221476510067
1221 -0.121518987342
1222 -0.123737373737
1223 -0.147058823529
1224 -0.144963144963
1225 -0.138271604938
1226 -0.165467625899
1227 -0.127182044888
1228 -0.248917748918
1229 -0.165865384615
1230 -0.137157107232
1231 -0.166265060241
1232 -0.151960784314
1233 -0.140740740741
1234 -0.195348837209
1235 -0.138957816377
1236 -0.228888888889
1237 -0.123737373737
1238 -0.125628140704
1239 -0.155717761557
1240 -0.143209876543
1241 -0.158150851582
1242 -0.181603773585
1243 -0.136476426799
1251 -0.396261682243
1252 -0.169230769231
1253 -0.0901408450704
1254 -0.126684636119
1255 -0.135638297872
1256 -0.131367292225
1257 -0.131720430108
1258 -0.173913043478
1259 -0.230952380952
1260 -0.114754098361
1261 -0.117166212534
1262 -0.15445026178
1263 -0.146981627297
1264 -0.147368421053
1265 -0.13829787234
1266 -0.164948453608
1267 -0.223021582734
1268 -0.117166212534
1269 -0.138666666667
1270 -0.15625
1271 -0.145502645503
1272 -0.148148148148
1273 -0.15445026178
1274 -0.197530864198
1275 -0.294117647059
1276 -0.138666666667
1277 -0.116847826087
1278 -0.15445026178
1279 -0.15445026178
1280 -0.13829787234
1281 -0.136363636364
1282 -0.171794871795
1290 -0.380566801619
1291 -0.152777777778
1292 -0.133903133903
1293 -0.150837988827
1294 -0.143661971831
1295 -0.133522727273
1296 -0.126074498567
1297 -0.123563218391
1298 -0.207792207792
1299 -0.110465116279
1300 -0.123919308357
1301 -0.145251396648
1302 -0.141242937853
1303 -0.1388101983
1304 -0.1388101983
1305 -0.121037463977
1306 -0.217054263566
1307 -0.116279069767
1308 -0.126074498567
1309 -0.153631284916
1310 -0.143661971831
1311 -0.150837988827
1312 -0.148459383754
1313 -0.128571428571
1314 -0.195767195767
1315 -0.113372093023
1316 -0.119186046512
1317 -0.14606741573
1318 -0.14606741573
1319 -0.143661971831
1320 -0.143661971831
1321 -0.1388101983
1329 -0.242666666667
1330 -0.218579234973
1331 -0.11801242236
1332 -0.138972809668
1333 -0.133333333333
1334 -0.125382262997
1335 -0.12
1336 -0.12
1337 -0.135951661631
1338 -0.161290322581
1339 -0.111801242236
1340 -0.151785714286
1341 -0.15223880597
1342 -0.144578313253
1343 -0.14501510574
1344 -0.12037037037
1345 -0.147147147147
1346 -0.146706586826
1347 -0.126153846154
1348 -0.154761904762
1349 -0.14156626506
1350 -0.138972809668
1351 -0.136778115502
1352 -0.126153846154
1353 -0.154761904762
1354 -0.164705882353
1355 -0.120743034056
1356 -0.138972809668
1357 -0.147147147147
1358 -0.139393939394
1359 -0.142424242424
1360 -0.144578313253
1368 -0.24
1369 -0.160883280757
1370 -0.17445482866
1371 -0.150159744409
1372 -0.119205298013
1373 -0.125412541254
1374 -0.127450980392
1375 -0.118811881188
1376 -0.133116883117
1377 -0.115894039735
1378 -0.158227848101
1379 -0.147909967846
1380 -0.142394822006
1381 -0.13680781759
1382 -0.127868852459
1383 -0.125
1384 -0.150641025641
1385 -0.119205298013
1386 -0.155555555556
1387 -0.152866242038
1388 -0.135922330097
1389 -0.141935483871
1390 -0.13680781759
1391 -0.133550488599
1392 -0.145161290323
1393 -0.113712374582
1394 -0.155555555556
1395 -0.136363636364
1396 -0.139158576052
1397 -0.127450980392
1398 -0.13680781759
1399 -0.122112211221
1407 -0.246951219512
1408 -0.151724137931
1409 -0.124113475177
1410 -0.17880794702
1411 -0.120567375887
1412 -0.117857142857
1413 -0.114285714286
1414 -0.117857142857
1415 -0.13986013986
1416 -0.0989010989011
1417 -0.109090909091
1418 -0.198697068404
1419 -0.145833333333
1420 -0.127659574468
1421 -0.130281690141
1422 -0.127659574468
1423 -0.130281690141
1424 -0.127659574468
1425 -0.121428571429
1426 -0.209003215434
1427 -0.13986013986
1428 -0.133333333333
1429 -0.136842105263
1430 -0.127659574468
1431 -0.142857142857
1432 -0.0948905109489
1433 -0.111510791367
1434 -0.193442622951
1435 -0.1393728223
1436 -0.127659574468
1437 -0.136842105263
1438 -0.121428571429
1446 -0.26213592233
1447 -0.164835164835
1448 -0.126436781609
1449 -0.11877394636
1450 -0.173913043478
1451 -0.112403100775
1452 -0.112403100775
1453 -0.10546875
1454 -0.126436781609
1455 -0.092
1456 -0.109803921569
1457 -0.146616541353
1458 -0.18345323741
1459 -0.130268199234
1460 -0.136882129278
1461 -0.136882129278
1462 -0.133079847909
1463 -0.106299212598
1464 -0.106299212598
1465 -0.146616541353
1466 -0.18345323741
1467 -0.136882129278
1468 -0.142857142857
1469 -0.13358778626
1470 -0.14606741573
1471 -0.098814229249
1472 -0.098814229249
1473 -0.13358778626
1474 -0.189285714286
1475 -0.129770992366
1476 -0.126436781609
1477 -0.129770992366
1485 -0.315960912052
1486 -0.181102362205
1487 -0.121338912134
1488 -0.125523012552
1489 -0.118143459916
1490 -0.18431372549
1491 -0.114893617021
1492 -0.111587982833
1493 -0.118644067797
1494 -0.0960698689956
1495 -0.0837004405286
1496 -0.126582278481
1497 -0.1375
1498 -0.19140625
1499 -0.1375
1500 -0.114893617021
1501 -0.155737704918
1502 -0.103896103896
1503 -0.0952380952381
1504 -0.147540983607
1505 -0.136929460581
1506 -0.18431372549
1507 -0.132780082988
1508 -0.121848739496
1509 -0.151639344262
1510 -0.0995670995671
1511 -0.0995670995671
1512 -0.141078838174
1513 -0.126050420168
1514 -0.193798449612
1515 -0.141078838174
1516 -0.111111111111
1524 -0.280303030303
1525 -0.191489361702
1526 -0.120930232558
1527 -0.128440366972
1528 -0.133027522936
1529 -0.112676056338
1530 -0.174672489083
1531 -0.1
1532 -0.116822429907
1533 -0.0829268292683
1534 -0.0913461538462
1535 -0.116279069767
1536 -0.125581395349
1537 -0.120930232558
1538 -0.170305676856
1539 -0.116279069767
1540 -0.14479638009
1541 -0.0913461538462
1542 -0.0917874396135
1543 -0.133027522936
1544 -0.125
1545 -0.120930232558
1546 -0.191489361702
1547 -0.125581395349
1548 -0.140271493213
1549 -0.0956937799043
1550 -0.108490566038
1551 -0.129032258065
1552 -0.133027522936
1553 -0.108490566038
1554 -0.188841201717
1555 -0.116822429907
1563 -0.297959183673
1564 -0.214611872146
1565 -0.0947368421053
1566 -0.113989637306
1567 -0.10582010582
1568 -0.119791666667
1569 -0.109947643979
1570 -0.162561576355
1571 -0.123711340206
1572 -0.0913978494624
1573 -0.0864864864865
1574 -0.1
1575 -0.109947643979
1576 -0.129533678756
1577 -0.110526315789
1578 -0.166666666667
1579 -0.155
1580 -0.106382978723
1581 -0.0909090909091
1582 -0.123711340206
1583 -0.120418848168
1584 -0.096256684492
1585 -0.096256684492
1586 -0.179611650485
1587 -0.128865979381
1588 -0.0909090909091
1589 -0.0864864864865
1590 -0.115183246073
1591 -0.128865979381
1592 -0.110526315789
1593 -0.110526315789
1594 -0.1592039801
1602 -0.364016736402
1603 -0.179347826087
1604 -0.122807017544
1605 -0.127906976744
1606 -0.113095238095
1607 -0.112426035503
1608 -0.0963855421687
1609 -0.0625
1610 -0.210526315789
1611 -0.0679012345679
1612 -0.0740740740741
1613 -0.0963855421687
1614 -0.122807017544
1615 -0.122093023256
1616 -0.0963855421687
1617 -0.0963855421687
1618 -0.206349206349
1619 -0.079754601227
1620 -0.0909090909091
1621 -0.079754601227
1622 -0.101796407186
1623 -0.112426035503
1624 -0.079754601227
1625 -0.0853658536585
1626 -0.214659685864
1627 -0.0740740740741
1628 -0.079754601227
1629 -0.107142857143
1630 -0.107142857143
1631 -0.0958083832335
1632 -0.107784431138
1633 -0.10119047619
1641 -0.326530612245
1642 -0.268156424581
1643 -0.144736842105
1644 -0.114864864865
1645 -0.122448979592
1646 -0.0972222222222
1647 -0.104166666667
1648 -0.0780141843972
1649 -0.0839160839161
1650 -0.178343949045
1651 -0.0839160839161
1652 -0.102739726027
1653 -0.0958904109589
1654 -0.0909090909091
1655 -0.0774647887324
1656 -0.0845070422535
1657 -0.126666666667
1658 -0.1875
1659 -0.0714285714286
1660 -0.102739726027
1661 -0.0774647887324
1662 -0.114864864865
1663 -0.0845070422535
1664 -0.0839160839161
1665 -0.144736842105
1666 -0.154838709677
1667 -0.0774647887324
1668 -0.115646258503
1669 -0.109589041096
1670 -0.0839160839161
1671 -0.0958904109589
1672 -0.0642857142857
1680 -0.343195266272
1681 -0.188405797101
1682 -0.230769230769
1683 -0.104838709677
1684 -0.075
1685 -0.0672268907563
1686 -0.0901639344262
1687 -0.0826446280992
1688 -0.0826446280992
1689 -0.0512820512821
1690 -0.189781021898
1691 -0.0901639344262
1692 -0.105691056911
1693 -0.0894308943089
1694 -0.0826446280992
1695 -0.0672268907563
1696 -0.1328125
1697 -0.0431034482759
1698 -0.176470588235
1699 -0.0901639344262
1700 -0.0901639344262
1701 -0.075
1702 -0.0894308943089
1703 -0.0967741935484
1704 -0.139534883721
1705 -0.0512820512821
1706 -0.171641791045
1707 -0.0593220338983
1708 -0.0672268907563
1709 -0.0666666666667
1710 -0.0588235294118
1711 -0.0894308943089
1719 -0.68275862069
1720 -0.265625
1721 -0.298507462687
1722 -0.407407407407
1723 0.0681818181818
1724 0.0697674418605
1725 0.0697674418605
1726 0.0681818181818
1727 -0.520833333333
1728 0.093023255814
1729 0.146341463415
1730 -0.31884057971
1731 0.093023255814
1732 0.116279069767
1733 0.0697674418605
1734 0.0697674418605
1735 -0.557692307692
1736 0.0
1737 0.0681818181818
1738 -0.333333333333
1739 0.0454545454545
1740 0.0909090909091
1741 0.0454545454545
1742 0.0681818181818
1743 -0.556603773585
1744 0.0952380952381
1745 0.0714285714286
1746 -0.323529411765
1747 0.0909090909091
1748 0.0697674418605
1749 0.0952380952381
1750 0.0697674418605
1758 -0.813008130081
1759 -0.258064516129
1760 -0.323529411765
1761 -0.323529411765
1762 -0.671428571429
1763 -0.233333333333
1764 -0.258064516129
1765 -0.206896551724
1766 -0.697368421053
1767 -0.178571428571
1768 -0.178571428571
1769 -0.178571428571
1770 -0.593220338983
1771 -0.206896551724
1772 -0.410256410256
1773 -0.410256410256
1774 -0.7125
1775 -0.178571428571
1776 -0.30303030303
1777 -0.206896551724
1778 -0.59649122807
1779 -0.233333333333
1780 -0.206896551724
1781 -0.233333333333
1782 -0.708860759494
1783 -0.178571428571
1784 -0.178571428571
1785 -0.178571428571
1786 -0.603448275862
1787 -0.206896551724
1788 -0.178571428571
1789 -0.206896551724
1797 -0.806451612903
1798 -0.181818181818
1799 -0.333333333333
1800 -0.217391304348
1801 -0.307692307692
1802 -0.689655172414
1803 -0.25
1804 -0.181818181818
1805 -0.64
1806 -0.1
1807 -0.1
1808 -0.1
1809 -0.142857142857
1810 -0.64
1811 -0.379310344828
1812 -0.485714285714
1813 -0.653846153846
1814 -0.1
1815 -0.1
1816 -0.1
1817 -0.142857142857
1818 -0.694915254237
1819 -0.379310344828
1820 -0.25
1821 -0.660377358491
1822 -0.1
1823 -0.1
1824 -0.1
1825 -0.1
1826 -0.64
1827 -0.142857142857
1828 -0.142857142857
1836 -0.837837837838
1837 -0.25
1838 -0.2
1839 -0.25
1840 -0.142857142857
1841 -0.142857142857
1842 -0.764705882353
1843 -0.142857142857
1844 -0.6
1845 -0.142857142857
1846 -0.142857142857
1847 -0.142857142857
1848 -0.142857142857
1849 -0.142857142857
1850 -0.769230769231
1851 -0.454545454545
1852 -0.555555555556
1853 -0.142857142857
1854 -0.142857142857
1855 -0.142857142857
1856 -0.142857142857
1857 -0.142857142857
1858 -0.769230769231
1859 -0.2
1860 -0.586206896552
1861 -0.142857142857
1862 -0.142857142857
1863 -0.142857142857
1864 -0.142857142857
1865 -0.142857142857
1866 -0.720930232558
1867 -0.142857142857


==> figures/data/qr/ic-i.dgemm_NT.dat <==
38 -0.00292780357498
77 -0.00190901072795
116 -0.00248415785999
155 -0.00216867402518
194 -0.00245132213971
233 -0.0021162133192
272 -0.00231487023965
311 -0.00233185784551
350 -0.00251464700234
389 -0.00191438937798
428 -0.00205497603583
467 -0.00174114528031
506 -0.0022331014055
545 -0.00173944203477
584 -0.00122410091898
623 -0.000970763453837
662 -0.00383860648449
701 -0.00438953539846
740 -0.00401786622812
779 -0.00499299911049
818 -0.00579418181697
857 -0.00604358280409
896 -0.00596520308973
935 -0.00622138526805
974 -0.00673987933233
1013 -0.0042368377346
1052 -0.0035329143956
1091 -0.00177767846365
1130 -0.00120546403772
1169 -0.000182550819106
1208 -0.000489075065571
1247 -0.000236543911496
1286 -0.000418541383279
1325 -0.000173345668793
1364 -0.000256792725844
1403 0.0
1442 -0.000226900061112
1481 -5.73888091822e-05
1520 -0.000177211469472
1559 -0.000143369936917
1598 0.000369229116737
1637 0.000321991123488
1676 0.000575286175521
1715 0.000600710841162
1754 0.000485995651618
1793 0.00433283225749
1832 -0.000668449197861
1871 -0.00265780730897


==> figures/data/qr/ic-i.dgemm_TN.dat <==
36 -0.0300706786832
75 -0.030744701424
114 -0.0307284340903
153 -0.0304974494028
192 -0.0305611169195
231 -0.0317050005099
270 -0.0342991316115
309 -0.0350315677771
348 -0.0432361146655
387 -0.0436730088696
426 -0.0460825613931
465 -0.0479888719022
504 -0.0499734316432
543 -0.0524776940843
582 -0.0556382951089
621 -0.0568065962337
660 -0.0681398450364
699 -0.0668135261847
738 -0.0682763925083
777 -0.0698402241593
816 -0.0721217656242
855 -0.0742530168996
894 -0.0631594547868
933 -0.0766342785214
972 -0.0625118680864
1011 -0.0499318068771
1050 -0.0320184289167
1089 -0.0194238736696
1128 -0.0111347728661
1167 -0.00424692395399
1206 -0.00148929778763
1245 -0.00212218750986
1284 -0.0511190709302
1323 -0.00335612968592
1362 -0.00196172641299
1401 -0.00120495660528
1440 -0.00118367230365
1479 -0.00110869328282
1518 -0.000959536525754
1557 -0.00138247312783
1596 -0.00158709640354
1635 -0.000652778036817
1674 -0.000932083837162
1713 -0.00129143349118
1752 -0.000275747966359
1791 0.000332889480692
1830 0.00465257408719
1869 -0.013907734057


==> figures/data/qr/ic-i.dgeqr2_.dat <==
1 -0.131495035224
40 -0.113440204935
79 -0.11264892879
118 -0.11326203589
157 -0.112255836112
196 -0.110534896569
235 -0.109481651217
274 -0.107377341024
313 -0.107466430413
352 -0.106959167501
391 -0.104829513824
430 -0.101589899924
469 -0.0979806540464
508 -0.0961081321298
547 -0.0941806747156
586 -0.0961731276009
625 -0.0962079685086
664 -0.0997996903013
703 -0.0931447257446
742 -0.0909714016808
781 -0.0839844271531
820 -0.0850305781547
859 -0.083004021076
898 -0.0763266368462
937 -0.0533518291503
976 -0.0448769754222
1015 -0.0293138484154
1054 -0.0234522643958
1093 -0.0180863057401
1132 -0.0117558631523
1171 -0.00539278169485
1210 -0.00738969584577
1249 -0.00697103877453
1288 -0.0123192682207
1327 -0.00997981610227
1366 -0.0107131340396
1405 -0.012595390623
1444 -0.0124039109449
1483 -0.0129466212295
1522 -0.0117306817443
1561 -0.0150000893927
1600 -0.0131818454584
1639 -0.01225
1678 -0.00990957838293
1717 -0.0121084169021
1756 -0.0179334554335
1795 -0.0203854348247
1834 -0.0291924680905
1873 -0.0451365187713


==> figures/data/qr/ic-i.dlarft_.dat <==
2 -0.0185853160289
41 -0.00791712040498
80 -0.00774734060522
119 -0.00884481372286
158 -0.01455147848
197 -0.0145825216472
236 -0.0165843674875
275 -0.0208492034578
314 -0.0231877932288
353 -0.0279843191315
392 -0.0288599779493
431 -0.0327088078796
470 -0.0332558010744
509 -0.0369958222918
548 -0.0391613121407
587 -0.041491101968
626 -0.0405911612388
665 -0.0438872798765
704 -0.0450641431912
743 -0.0469175105271
782 -0.0476608084564
821 -0.0446308113036
860 -0.0515305994325
899 -0.0537214299668
938 -0.0556524560905
977 -0.0499780611739
1016 -0.0594153517687
1055 -0.0595501671985
1094 -0.0530602409639
1133 -0.0363151415675
1172 -0.0413204103691
1211 -0.0444763271162
1250 -0.0385033502658
1289 -0.0381903276131
1328 -0.0474245617084
1367 -0.0512175603064
1406 -0.0487952977752
1445 -0.0510117283155
1484 -0.0575354464335
1523 -0.0599290468232
1562 -0.0577398693639
1601 -0.063876576298
1640 -0.0746397802942
1679 -0.081426762347
1718 -0.0868332532436
1757 -0.104443705674
1796 -0.110930277977
1835 -0.137491781723


==> figures/data/qr/ic-i.dtrmm_RLNU.dat <==
35 -0.16831167848
74 -0.0185843936699
113 -0.0201993185492
152 -0.019698987113
191 -0.019875036468
230 -0.0202339079531
269 -0.0206350821841
308 -0.0212943197792
347 -0.0211656441718
386 -0.0212757229781
425 -0.0214991936049
464 -0.0214922193272
503 -0.0220238888149
542 -0.0230039152359
581 -0.0230665495829
620 -0.0248582291532
659 -0.0251966935564
698 -0.0265089932059
737 -0.0263446179942
776 -0.0261292208741
815 -0.0278218495014
854 -0.0284323119341
893 -0.0280734541318
932 -0.0286684667961
971 -0.0297898477603
1010 -0.0294911686648
1049 -0.0228704728007
1088 -0.0138955925314
1127 -0.0128856333209
1166 -0.0068193442064
1205 0.00459818476889
1244 -0.00479106513945
1283 -0.00236255020419
1322 -0.00477130044843
1361 -0.0046036983043
1400 -0.00297643654403
1439 -0.00406667560442
1478 -0.00340202177294
1517 -0.00330860771653
1556 -0.003011159001
1595 -0.00489482735812
1634 -0.00660066006601
1673 -0.0046058920657
1712 -0.00165340498088
1751 -0.00257367134217
1790 -0.00651912849545
1829 -0.00630358043369
1868 -0.02100456621


==> figures/data/qr/ic-i.dtrmm_RLTU.dat <==
39 -0.252257696596
78 -0.258439354655
117 -0.266267085994
156 -0.270414305949
195 -0.273647217842
234 -0.279434893928
273 -0.284307709472
312 -0.288897716739
351 -0.292196077296
390 -0.296293381601
429 -0.299598272572
468 -0.30003298425
507 -0.297692626831
546 -0.291954505764
585 -0.283057113571
624 -0.274232047115
663 -0.213840098533
702 -0.205059436506
741 -0.196597518842
780 -0.193116605848
819 -0.186752413608
858 -0.173737340141
897 -0.148563295081
936 -0.122053471044
975 -0.101091175096
1014 -0.0687058100215
1053 -0.040350587068
1092 -0.0188383442486
1131 -0.00645977444621
1170 -0.00467462873757
1209 -0.000935002262102
1248 -0.00130485980714
1287 -0.00356914374221
1326 7.19761039335e-05
1365 -0.0004235004235
1404 -0.000248272437622
1443 -0.000179091112604
1482 -0.00145822194138
1521 0.00106877571742
1560 0.000177378348016
1599 0.00139405204461
1638 0.000452011450957
1677 0.000698080279232
1716 0.000621632822213
1755 -0.00167202572347
1794 -0.0135135135135
1833 -0.00232558139535
1872 -0.0159624413146


==> figures/data/qr/ic-i.dtrmm_RUNN.dat <==
37 -0.0333916449373
76 -0.0313464093499
115 -0.0338316105866
154 -0.0329496250924
193 -0.0312026731412
232 -0.0304502952756
271 -0.0308569702006
310 -0.0307823195019
349 -0.0372212670455
388 -0.0357657839768
427 -0.0342812837482
466 -0.0346370778695
505 -0.0340727958703
544 -0.0359018342136
583 -0.0360139968414
622 -0.0364360219763
661 -0.0394116877168
700 -0.0393457565323
739 -0.0390960136714
778 -0.0400965487427
817 -0.0394498665721
856 -0.0397053990837
895 -0.0405340389704
934 -0.0409238587138
973 -0.0381312637231
1012 -0.0366595541835
1051 -0.0318061611036
1090 -0.0231990539214
1129 -0.0137531378518
1168 -0.0059447620673
1207 -0.00390765901166
1246 -0.00304887731445
1285 -0.0152054566628
1324 -0.00272626179288
1363 -0.00076920118457
1402 -0.00161050545094
1441 -0.000447507383872
1480 0.000389313348581
1519 0.000693629281827
1558 0.00035423308537
1597 0.000728911271619
1636 -0.000376420989234
1675 -0.000959609177353
1714 -0.00268539557943
1753 -0.0038555455597
1792 -0.0145373695912
1831 -0.022384305835
1870 -0.011568718186


==> figures/data/qr/instr.dcopy_.dat <==
3 177030.0
4 20808.0
5 20223.0
6 20304.0
7 20268.0
8 20277.0
9 20358.0
10 20367.0
11 60633.0
12 20889.0
13 20646.0
14 20862.0
15 20475.0
16 20637.0
17 20538.0
18 20889.0
19 174726.0
20 20727.0
21 20286.0
22 20295.0
23 20223.0
24 20349.0
25 20304.0
26 20295.0
27 61281.0
28 20007.0
29 20079.0
30 19935.0
31 20052.0
32 20034.0
33 20079.0
34 20259.0
42 107208.0
43 9702.0
44 9666.0
45 10251.0
46 10125.0
47 9990.0
48 10008.0
49 9909.0
50 51318.0
51 9648.0
52 9711.0
53 10107.0
54 10008.0
55 10026.0
56 10062.0
57 9855.0
58 108711.0
59 9810.0
60 9783.0
61 10287.0
62 10044.0
63 9990.0
64 10017.0
65 9864.0
66 50760.0
67 9648.0
68 9720.0
69 10134.0
70 10017.0
71 9963.0
72 10026.0
73 9846.0
81 111609.0
82 9747.0
83 9486.0
84 10071.0
85 9909.0
86 9774.0
87 9864.0
88 9702.0
89 62676.0
90 9648.0
91 9504.0
92 9963.0
93 9828.0
94 9738.0
95 9837.0
96 9621.0
97 192285.0
98 9675.0
99 9702.0
100 10026.0
101 9810.0
102 9747.0
103 9810.0
104 9738.0
105 74880.0
106 9666.0
107 9513.0
108 9981.0
109 9855.0
110 9720.0
111 9783.0
112 9639.0
120 182727.0
121 9324.0
122 9450.0
123 9828.0
124 9621.0
125 9567.0
126 9594.0
127 9414.0
128 79434.0
129 9216.0
130 9495.0
131 9747.0
132 9585.0
133 9540.0
134 9585.0
135 9477.0
136 180729.0
137 9306.0
138 9630.0
139 9738.0
140 9630.0
141 9531.0
142 9585.0
143 9513.0
144 77832.0
145 9243.0
146 9405.0
147 9774.0
148 9639.0
149 9513.0
150 9540.0
151 9477.0
159 173619.0
160 9162.0
161 9027.0
162 9684.0
163 9432.0
164 9351.0
165 9405.0
166 9243.0
167 79983.0
168 9009.0
169 9108.0
170 9648.0
171 9414.0
172 9342.0
173 9378.0
174 9261.0
175 177354.0
176 9099.0
177 9180.0
178 9792.0
179 9414.0
180 9360.0
181 9396.0
182 9252.0
183 75672.0
184 9018.0
185 9099.0
186 9684.0
187 9414.0
188 9315.0
189 9360.0
190 9243.0
198 168876.0
199 8820.0
200 8937.0
201 9360.0
202 9378.0
203 9153.0
204 9135.0
205 9027.0
206 78273.0
207 8820.0
208 8865.0
209 9270.0
210 9270.0
211 9081.0
212 9162.0
213 9045.0
214 170829.0
215 8946.0
216 8991.0
217 9333.0
218 9423.0
219 9189.0
220 9225.0
221 9072.0
222 75150.0
223 8820.0
224 8883.0
225 9369.0
226 9342.0
227 9090.0
228 9135.0
229 8991.0
237 164448.0
238 8595.0
239 8712.0
240 9099.0
241 9027.0
242 9135.0
243 9000.0
244 8856.0
245 77616.0
246 8631.0
247 8703.0
248 9027.0
249 8982.0
250 9099.0
251 9018.0
252 8838.0
253 166743.0
254 8730.0
255 8739.0
256 9045.0
257 9009.0
258 9126.0
259 8982.0
260 8874.0
261 73800.0
262 8622.0
263 8694.0
264 8991.0
265 9000.0
266 9081.0
267 9045.0
268 8883.0
276 161136.0
277 8379.0
278 8487.0
279 8892.0
280 8838.0
281 8766.0
282 8919.0
283 8649.0
284 75258.0
285 8433.0
286 8460.0
287 8757.0
288 8757.0
289 8739.0
290 8883.0
291 8667.0
292 163611.0
293 8487.0
294 8550.0
295 8874.0
296 8775.0
297 8739.0
298 9000.0
299 8649.0
300 71550.0
301 8433.0
302 8460.0
303 8847.0
304 8730.0
305 8703.0
306 8910.0
307 8595.0
315 158229.0
316 8199.0
317 8271.0
318 8604.0
319 8586.0
320 8514.0
321 8586.0
322 8604.0
323 72927.0
324 8208.0
325 8352.0
326 8622.0
327 8559.0
328 8559.0
329 8523.0
330 8622.0
331 160317.0
332 8298.0
333 8361.0
334 8667.0
335 8541.0
336 8496.0
337 8595.0
338 8559.0
339 69066.0
340 8235.0
341 8262.0
342 8604.0
343 8568.0
344 8460.0
345 8577.0
346 8532.0
354 155637.0
355 8136.0
356 7992.0
357 8406.0
358 8397.0
359 8334.0
360 8352.0
361 8163.0
362 69651.0
363 8037.0
364 8091.0
365 8388.0
366 8307.0
367 8280.0
368 8307.0
369 8280.0
370 158643.0
371 8073.0
372 8172.0
373 8361.0
374 8316.0
375 8298.0
376 8442.0
377 8208.0
378 66033.0
379 8037.0
380 8046.0
381 8424.0
382 8343.0
383 8253.0
384 8370.0
385 8208.0
393 151713.0
394 8082.0
395 7812.0
396 8136.0
397 8127.0
398 8037.0
399 8118.0
400 8019.0
401 67419.0
402 7992.0
403 7875.0
404 8226.0
405 8118.0
406 8064.0
407 8136.0
408 7983.0
409 152802.0
410 8100.0
411 8046.0
412 8172.0
413 8127.0
414 8064.0
415 8100.0
416 8010.0
417 65241.0
418 7974.0
419 7857.0
420 8172.0
421 8154.0
422 8073.0
423 8127.0
424 7992.0
432 146268.0
433 7704.0
434 7740.0
435 8001.0
436 7947.0
437 7884.0
438 7911.0
439 7803.0
440 66195.0
441 7578.0
442 7848.0
443 7938.0
444 7902.0
445 7848.0
446 7920.0
447 7803.0
448 147690.0
449 7659.0
450 7911.0
451 8028.0
452 7938.0
453 7866.0
454 7920.0
455 7740.0
456 63324.0
457 7614.0
458 7794.0
459 7956.0
460 7929.0
461 7893.0
462 7911.0
463 7785.0
471 142587.0
472 7479.0
473 7308.0
474 7902.0
475 7686.0
476 7632.0
477 7677.0
478 7560.0
479 63477.0
480 7398.0
481 7452.0
482 7929.0
483 7722.0
484 7659.0
485 7740.0
486 7632.0
487 142272.0
488 7470.0
489 7533.0
490 7983.0
491 7749.0
492 7695.0
493 7731.0
494 7569.0
495 59922.0
496 7443.0
497 7425.0
498 7866.0
499 7713.0
500 7623.0
501 7677.0
502 7596.0
510 137241.0
511 7191.0
512 7209.0
513 7542.0
514 7713.0
515 7425.0
516 7488.0
517 7344.0
518 60309.0
519 7200.0
520 7236.0
521 7488.0
522 7659.0
523 7434.0
524 7452.0
525 7326.0
526 136566.0
527 7308.0
528 7344.0
529 7587.0
530 7659.0
531 7461.0
532 7488.0
533 7398.0
534 57564.0
535 7227.0
536 7245.0
537 7542.0
538 7659.0
539 7461.0
540 7488.0
541 7443.0
549 131913.0
550 7020.0
551 6984.0
552 7272.0
553 7290.0
554 7389.0
555 7254.0
556 7191.0
557 57519.0
558 6975.0
559 7101.0
560 7326.0
561 7245.0
562 7407.0
563 7254.0
564 7182.0
565 128574.0
566 7173.0
567 7056.0
568 7299.0
569 7290.0
570 7443.0
571 7308.0
572 7236.0
573 54792.0
574 6993.0
575 7011.0
576 7290.0
577 7299.0
578 7335.0
579 7209.0
580 7155.0
588 124380.0
589 6840.0
590 6786.0
591 7056.0
592 7137.0
593 7038.0
594 7236.0
595 6930.0
596 54648.0
597 6804.0
598 6831.0
599 7038.0
600 7092.0
601 6966.0
602 7227.0
603 6912.0
604 121329.0
605 6939.0
606 6885.0
607 7092.0
608 7065.0
609 7011.0
610 7290.0
611 6993.0
612 52515.0
613 6804.0
614 6840.0
615 7137.0
616 7047.0
617 7047.0
618 7236.0
619 6948.0
627 117612.0
628 6624.0
629 6570.0
630 6831.0
631 6849.0
632 6822.0
633 6876.0
634 6948.0
635 50724.0
636 6588.0
637 6606.0
638 6903.0
639 6894.0
640 6822.0
641 6867.0
642 6894.0
643 111591.0
644 6741.0
645 6651.0
646 6894.0
647 6885.0
648 6858.0
649 6849.0
650 6975.0
651 49698.0
652 6597.0
653 6615.0
654 6876.0
655 6885.0
656 6795.0
657 6831.0
658 6885.0
666 102069.0
667 6489.0
668 6327.0
669 6642.0
670 6669.0
671 6597.0
672 6606.0
673 6570.0
674 50697.0
675 6408.0
676 6426.0
677 6687.0
678 6588.0
679 6579.0
680 6669.0
681 6534.0
682 97974.0
683 6525.0
684 6471.0
685 6633.0
686 6606.0
687 6606.0
688 6615.0
689 6507.0
690 47925.0
691 6399.0
692 6381.0
693 6642.0
694 6633.0
695 6597.0
696 6633.0
697 6534.0
705 90513.0
706 6651.0
707 6075.0
708 6354.0
709 6435.0
710 6399.0
711 6435.0
712 6318.0
713 45702.0
714 6435.0
715 6192.0
716 6435.0
717 6408.0
718 6381.0
719 6426.0
720 6327.0
721 89532.0
722 6696.0
723 6282.0
724 6435.0
725 6372.0
726 6363.0
727 6507.0
728 6381.0
729 44901.0
730 6390.0
731 6228.0
732 6426.0
733 6399.0
734 6363.0
735 6444.0
736 6336.0
744 82332.0
745 6075.0
746 6057.0
747 6147.0
748 6192.0
749 6165.0
750 6201.0
751 6093.0
752 43542.0
753 5967.0
754 6156.0
755 6228.0
756 6192.0
757 6183.0
758 6174.0
759 6084.0
760 77121.0
761 6165.0
762 6210.0
763 6246.0
764 6255.0
765 6183.0
766 6219.0
767 6120.0
768 41481.0
769 5985.0
770 6156.0
771 6192.0
772 6183.0
773 6201.0
774 6120.0
775 6138.0
783 70821.0
784 5859.0
785 5706.0
786 6102.0
787 5994.0
788 5967.0
789 6012.0
790 5904.0
791 39276.0
792 5733.0
793 5805.0
794 6192.0
795 5958.0
796 5931.0
797 6021.0
798 5895.0
799 65943.0
800 5958.0
801 5859.0
802 6183.0
803 6039.0
804 6030.0
805 6057.0
806 5931.0
807 38439.0
808 5778.0
809 5814.0
810 6147.0
811 6012.0
812 5958.0
813 5985.0
814 5904.0
822 60750.0
823 5625.0
824 5517.0
825 5724.0
826 5949.0
827 5706.0
828 5787.0
829 5715.0
830 34758.0
831 5589.0
832 5562.0
833 5832.0
834 5985.0
835 5769.0
836 5805.0
837 5715.0
838 54261.0
839 5769.0
840 5643.0
841 5859.0
842 5985.0
843 5796.0
844 5823.0
845 5715.0
846 32553.0
847 5598.0
848 5580.0
849 5823.0
850 5868.0
851 5796.0
852 5760.0
853 5697.0
861 49824.0
862 5436.0
863 5337.0
864 5508.0
865 5553.0
866 5697.0
867 5598.0
868 5463.0
869 28638.0
870 5400.0
871 5382.0
872 5589.0
873 5607.0
874 5688.0
875 5571.0
876 5499.0
877 42813.0
878 5544.0
879 5490.0
880 5616.0
881 5589.0
882 5769.0
883 5607.0
884 5499.0
885 27819.0
886 5409.0
887 5373.0
888 5562.0
889 5598.0
890 5670.0
891 5580.0
892 5508.0
900 37602.0
901 5211.0
902 5103.0
903 5346.0
904 5319.0
905 5328.0
906 5526.0
907 5301.0
908 22563.0
909 5193.0
910 5193.0
911 5364.0
912 5364.0
913 5373.0
914 5481.0
915 5283.0
916 31392.0
917 5346.0
918 5220.0
919 5409.0
920 5382.0
921 5337.0
922 5571.0
923 5310.0
924 20952.0
925 5193.0
926 5193.0
927 5373.0
928 5346.0
929 5319.0
930 5499.0
931 5301.0
939 26757.0
940 5040.0
941 4896.0
942 5094.0
943 5112.0
944 5148.0
945 5148.0
946 5265.0
947 17424.0
948 4995.0
949 4986.0
950 5139.0
951 5175.0
952 5121.0
953 5112.0
954 5283.0
955 20070.0
956 5139.0
957 5022.0
958 5211.0
959 5148.0
960 5130.0
961 5157.0
962 5283.0
963 16686.0
964 4977.0
965 4995.0
966 5130.0
967 5148.0
968 5148.0
969 5229.0
970 5220.0
978 20979.0
979 4824.0
980 4716.0
981 4923.0
982 4905.0
983 4851.0
984 4923.0
985 4851.0
986 14310.0
987 4770.0
988 4779.0
989 4941.0
990 4905.0
991 4878.0
992 4905.0
993 4869.0
994 15426.0
995 4968.0
996 4806.0
997 4932.0
998 4887.0
999 4905.0
1000 4986.0
1001 4932.0
1002 13329.0
1003 4770.0
1004 4815.0
1005 4941.0
1006 4932.0
1007 4878.0
1008 4950.0
1009 4869.0
1017 15912.0
1018 4878.0
1019 4500.0
1020 4698.0
1021 4734.0
1022 4662.0
1023 4680.0
1024 4662.0
1025 10629.0
1026 4707.0
1027 4572.0
1028 4716.0
1029 4725.0
1030 4680.0
1031 4725.0
1032 4671.0
1033 10881.0
1034 4923.0
1035 4644.0
1036 4788.0
1037 4725.0
1038 4653.0
1039 4680.0
1040 4662.0
1041 10134.0
1042 4689.0
1043 4581.0
1044 4725.0
1045 4761.0
1046 4680.0
1047 4752.0
1048 4644.0
1056 12285.0
1057 4401.0
1058 4482.0
1059 4464.0
1060 4455.0
1061 4437.0
1062 4455.0
1063 4419.0
1064 8118.0
1065 4338.0
1066 4563.0
1067 4545.0
1068 4482.0
1069 4473.0
1070 4491.0
1071 4473.0
1072 7947.0
1073 4536.0
1074 4563.0
1075 4554.0
1076 4527.0
1077 4500.0
1078 4482.0
1079 4464.0
1080 7488.0
1081 4365.0
1082 4518.0
1083 4473.0
1084 4482.0
1085 4446.0
1086 4482.0
1087 4446.0
1095 9486.0
1096 4239.0
1097 4140.0
1098 4419.0
1099 4239.0
1100 4221.0
1101 4284.0
1102 4221.0
1103 6147.0
1104 4140.0
1105 4158.0
1106 4464.0
1107 4266.0
1108 4284.0
1109 4320.0
1110 4266.0
1111 6174.0
1112 4374.0
1113 4230.0
1114 4518.0
1115 4302.0
1116 4320.0
1117 4293.0
1118 4230.0
1119 5967.0
1120 4167.0
1121 4176.0
1122 4473.0
1123 4302.0
1124 4284.0
1125 4275.0
1126 4239.0
1134 6165.0
1135 4122.0
1136 3942.0
1137 4041.0
1138 4203.0
1139 4032.0
1140 4032.0
1141 4014.0
1142 4824.0
1143 3951.0
1144 3987.0
1145 4104.0
1146 4239.0
1147 4050.0
1148 4059.0
1149 4041.0
1150 4851.0
1151 4149.0
1152 4005.0
1153 4158.0
1154 4239.0
1155 4068.0
1156 4095.0
1157 4041.0
1158 4653.0
1159 3960.0
1160 3969.0
1161 4122.0
1162 4230.0
1163 4050.0
1164 4068.0
1165 4041.0
1173 4707.0
1174 3969.0
1175 3735.0
1176 3870.0
1177 3825.0
1178 3996.0
1179 3807.0
1180 3780.0
1181 4203.0
1182 3744.0
1183 3771.0
1184 3879.0
1185 3852.0
1186 3996.0
1187 3870.0
1188 3807.0
1189 4374.0
1190 3942.0
1191 3807.0
1192 3933.0
1193 3924.0
1194 4032.0
1195 3879.0
1196 3843.0
1197 4248.0
1198 3753.0
1199 3771.0
1200 3861.0
1201 3879.0
1202 4032.0
1203 3861.0
1204 3852.0
1212 4590.0
1213 3699.0
1214 3528.0
1215 3654.0
1216 3627.0
1217 3609.0
1218 3735.0
1219 3573.0
1220 4023.0
1221 3555.0
1222 3564.0
1223 3672.0
1224 3663.0
1225 3645.0
1226 3753.0
1227 3609.0
1228 4158.0
1229 3744.0
1230 3609.0
1231 3735.0
1232 3672.0
1233 3645.0
1234 3870.0
1235 3627.0
1236 4050.0
1237 3564.0
1238 3582.0
1239 3699.0
1240 3645.0
1241 3699.0
1242 3816.0
1243 3627.0
1251 4815.0
1252 3510.0
1253 3195.0
1254 3339.0
1255 3384.0
1256 3357.0
1257 3348.0
1258 3519.0
1259 3780.0
1260 3294.0
1261 3303.0
1262 3438.0
1263 3429.0
1264 3420.0
1265 3384.0
1266 3492.0
1267 3753.0
1268 3303.0
1269 3375.0
1270 3456.0
1271 3402.0
1272 3402.0
1273 3438.0
1274 3645.0
1275 4131.0
1276 3375.0
1277 3312.0
1278 3438.0
1279 3438.0
1280 3384.0
1281 3366.0
1282 3510.0
1290 4446.0
1291 3240.0
1292 3159.0
1293 3222.0
1294 3195.0
1295 3168.0
1296 3141.0
1297 3132.0
1298 3465.0
1299 3096.0
1300 3123.0
1301 3222.0
1302 3186.0
1303 3177.0
1304 3177.0
1305 3123.0
1306 3483.0
1307 3096.0
1308 3141.0
1309 3222.0
1310 3195.0
1311 3222.0
1312 3213.0
1313 3150.0
1314 3402.0
1315 3096.0
1316 3096.0
1317 3204.0
1318 3204.0
1319 3195.0
1320 3195.0
1321 3177.0
1329 3375.0
1330 3294.0
1331 2898.0
1332 2979.0
1333 2970.0
1334 2943.0
1335 2925.0
1336 2925.0
1337 2979.0
1338 3069.0
1339 2898.0
1340 3024.0
1341 3015.0
1342 2988.0
1343 2979.0
1344 2916.0
1345 2997.0
1346 3006.0
1347 2925.0
1348 3024.0
1349 2988.0
1350 2979.0
1351 2961.0
1352 2925.0
1353 3024.0
1354 3060.0
1355 2907.0
1356 2979.0
1357 2997.0
1358 2970.0
1359 2970.0
1360 2988.0
1368 3150.0
1369 2853.0
1370 2889.0
1371 2817.0
1372 2718.0
1373 2727.0
1374 2754.0
1375 2727.0
1376 2772.0
1377 2718.0
1378 2844.0
1379 2799.0
1380 2781.0
1381 2763.0
1382 2745.0
1383 2736.0
1384 2808.0
1385 2718.0
1386 2835.0
1387 2826.0
1388 2781.0
1389 2790.0
1390 2763.0
1391 2763.0
1392 2790.0
1393 2691.0
1394 2835.0
1395 2772.0
1396 2781.0
1397 2754.0
1398 2763.0
1399 2727.0
1407 2952.0
1408 2610.0
1409 2538.0
1410 2718.0
1411 2538.0
1412 2520.0
1413 2520.0
1414 2520.0
1415 2574.0
1416 2457.0
1417 2475.0
1418 2763.0
1419 2592.0
1420 2538.0
1421 2556.0
1422 2538.0
1423 2556.0
1424 2538.0
1425 2520.0
1426 2799.0
1427 2574.0
1428 2565.0
1429 2565.0
1430 2538.0
1431 2583.0
1432 2466.0
1433 2502.0
1434 2745.0
1435 2583.0
1436 2538.0
1437 2565.0
1438 2520.0
1446 2781.0
1447 2457.0
1448 2349.0
1449 2349.0
1450 2484.0
1451 2322.0
1452 2322.0
1453 2304.0
1454 2349.0
1455 2250.0
1456 2295.0
1457 2394.0
1458 2502.0
1459 2349.0
1460 2367.0
1461 2367.0
1462 2367.0
1463 2286.0
1464 2286.0
1465 2394.0
1466 2502.0
1467 2367.0
1468 2394.0
1469 2358.0
1470 2403.0
1471 2277.0
1472 2277.0
1473 2358.0
1474 2520.0
1475 2358.0
1476 2349.0
1477 2358.0
1485 2763.0
1486 2286.0
1487 2151.0
1488 2151.0
1489 2133.0
1490 2295.0
1491 2115.0
1492 2097.0
1493 2124.0
1494 2061.0
1495 2043.0
1496 2133.0
1497 2160.0
1498 2304.0
1499 2160.0
1500 2115.0
1501 2196.0
1502 2079.0
1503 2079.0
1504 2196.0
1505 2169.0
1506 2295.0
1507 2169.0
1508 2142.0
1509 2196.0
1510 2079.0
1511 2079.0
1512 2169.0
1513 2142.0
1514 2322.0
1515 2169.0
1516 2106.0
1524 2376.0
1525 2115.0
1526 1935.0
1527 1962.0
1528 1962.0
1529 1917.0
1530 2061.0
1531 1890.0
1532 1926.0
1533 1845.0
1534 1872.0
1535 1935.0
1536 1935.0
1537 1935.0
1538 2061.0
1539 1935.0
1540 1989.0
1541 1872.0
1542 1863.0
1543 1962.0
1544 1944.0
1545 1935.0
1546 2115.0
1547 1935.0
1548 1989.0
1549 1881.0
1550 1908.0
1551 1953.0
1552 1962.0
1553 1908.0
1554 2097.0
1555 1926.0
1563 2205.0
1564 1971.0
1565 1710.0
1566 1737.0
1567 1701.0
1568 1728.0
1569 1719.0
1570 1827.0
1571 1746.0
1572 1674.0
1573 1665.0
1574 1710.0
1575 1719.0
1576 1737.0
1577 1710.0
1578 1836.0
1579 1800.0
1580 1692.0
1581 1683.0
1582 1746.0
1583 1719.0
1584 1683.0
1585 1683.0
1586 1854.0
1587 1746.0
1588 1683.0
1589 1665.0
1590 1719.0
1591 1746.0
1592 1710.0
1593 1710.0
1594 1809.0
1602 2151.0
1603 1656.0
1604 1539.0
1605 1548.0
1606 1512.0
1607 1521.0
1608 1494.0
1609 1440.0
1610 1710.0
1611 1458.0
1612 1458.0
1613 1494.0
1614 1539.0
1615 1548.0
1616 1494.0
1617 1494.0
1618 1701.0
1619 1467.0
1620 1485.0
1621 1467.0
1622 1503.0
1623 1521.0
1624 1467.0
1625 1476.0
1626 1719.0
1627 1458.0
1628 1467.0
1629 1512.0
1630 1512.0
1631 1503.0
1632 1503.0
1633 1512.0
1641 1764.0
1642 1611.0
1643 1368.0
1644 1332.0
1645 1323.0
1646 1296.0
1647 1296.0
1648 1269.0
1649 1287.0
1650 1413.0
1651 1287.0
1652 1314.0
1653 1314.0
1654 1287.0
1655 1278.0
1656 1278.0
1657 1350.0
1658 1440.0
1659 1260.0
1660 1314.0
1661 1278.0
1662 1332.0
1663 1278.0
1664 1287.0
1665 1368.0
1666 1395.0
1667 1278.0
1668 1323.0
1669 1314.0
1670 1287.0
1671 1314.0
1672 1260.0
1680 1521.0
1681 1242.0
1682 1287.0
1683 1116.0
1684 1080.0
1685 1071.0
1686 1098.0
1687 1089.0
1688 1089.0
1689 1053.0
1690 1233.0
1691 1098.0
1692 1107.0
1693 1107.0
1694 1089.0
1695 1071.0
1696 1152.0
1697 1044.0
1698 1224.0
1699 1098.0
1700 1098.0
1701 1080.0
1702 1107.0
1703 1116.0
1704 1161.0
1705 1053.0
1706 1206.0
1707 1062.0
1708 1071.0
1709 1080.0
1710 1071.0
1711 1107.0
1719 1305.0
1720 576.0
1721 603.0
1722 729.0
1723 396.0
1724 387.0
1725 387.0
1726 396.0
1727 864.0
1728 387.0
1729 369.0
1730 621.0
1731 387.0
1732 387.0
1733 387.0
1734 387.0
1735 936.0
1736 414.0
1737 396.0
1738 648.0
1739 396.0
1740 396.0
1741 396.0
1742 396.0
1743 954.0
1744 378.0
1745 378.0
1746 612.0
1747 396.0
1748 387.0
1749 378.0
1750 387.0
1758 1107.0
1759 279.0
1760 306.0
1761 306.0
1762 630.0
1763 270.0
1764 279.0
1765 261.0
1766 684.0
1767 252.0
1768 252.0
1769 252.0
1770 531.0
1771 261.0
1772 351.0
1773 351.0
1774 720.0
1775 252.0
1776 297.0
1777 261.0
1778 513.0
1779 270.0
1780 261.0
1781 270.0
1782 711.0
1783 252.0
1784 252.0
1785 252.0
1786 522.0
1787 261.0
1788 252.0
1789 261.0
1797 837.0
1798 198.0
1799 243.0
1800 207.0
1801 234.0
1802 522.0
1803 216.0
1804 198.0
1805 450.0
1806 180.0
1807 180.0
1808 180.0
1809 189.0
1810 450.0
1811 261.0
1812 315.0
1813 468.0
1814 180.0
1815 180.0
1816 180.0
1817 189.0
1818 531.0
1819 261.0
1820 216.0
1821 477.0
1822 180.0
1823 180.0
1824 180.0
1825 180.0
1826 450.0
1827 189.0
1828 189.0
1836 666.0
1837 144.0
1838 135.0
1839 144.0
1840 126.0
1841 126.0
1842 459.0
1843 126.0
1844 270.0
1845 126.0
1846 126.0
1847 126.0
1848 126.0
1849 126.0
1850 468.0
1851 198.0
1852 243.0
1853 126.0
1854 126.0
1855 126.0
1856 126.0
1857 126.0
1858 468.0
1859 135.0
1860 261.0
1861 126.0
1862 126.0
1863 126.0
1864 126.0
1865 126.0
1866 387.0
1867 126.0


==> figures/data/qr/instr.dgemm_NT.dat <==
38 47646639.0
77 45612630.0
116 43732728.0
155 41852763.0
194 40019220.0
233 38186604.0
272 36460791.0
311 34747830.0
350 33070248.0
389 31413672.0
428 29851443.0
467 28284831.0
506 26805321.0
545 25316739.0
584 23880384.0
623 22491576.0
662 21134232.0
701 19822599.0
740 18574038.0
779 17342082.0
818 16199181.0
857 15024366.0
896 13921236.0
935 12856140.0
974 11821725.0
1013 10837800.0
1052 9912213.0
1091 9021879.0
1130 8190207.0
1169 7395201.0
1208 6643152.0
1247 5935473.0
1286 5246793.0
1325 4620825.0
1364 4030488.0
1403 3482172.0
1442 2974878.0
1481 2509200.0
1520 2082258.0
1559 1694916.0
1598 1340631.0
1637 1034190.0
1676 766575.0
1715 539361.0
1754 351855.0
1793 203562.0
1832 94248.0
1871 27090.0


==> figures/data/qr/instr.dgemm_TN.dat <==
36 57160233.0
75 54962739.0
114 52724880.0
153 50448186.0
192 48266037.0
231 46156473.0
270 44133129.0
309 42066630.0
348 39950352.0
387 37993581.0
426 36137835.0
465 34291575.0
504 32502951.0
543 30769416.0
582 29103372.0
621 27391995.0
660 25535808.0
699 23826852.0
738 22244409.0
777 20656377.0
816 19088343.0
855 17523288.0
894 15971148.0
933 14378409.0
972 12702132.0
1011 11218140.0
1050 9923535.0
1089 8849934.0
1128 7928406.0
1167 7111971.0
1206 6381531.0
1245 5704020.0
1284 5248863.0
1323 4405968.0
1362 3839985.0
1401 3316302.0
1440 2836089.0
1479 2394711.0
1518 1988460.0
1557 1621008.0
1596 1253232.0
1635 965106.0
1674 714528.0
1713 501768.0
1752 326385.0
1791 189252.0
1830 88983.0
1869 26532.0


==> figures/data/qr/instr.dgeqr2_.dat <==
1 3020076.0
40 2901987.0
79 2841039.0
118 2782989.0
157 2720304.0
196 2655261.0
235 2592270.0
274 2527740.0
313 2468529.0
352 2407788.0
391 2344149.0
430 2276181.0
469 2208834.0
508 2146707.0
547 2086479.0
586 2028654.0
625 1957104.0
664 1900557.0
703 1824741.0
742 1759509.0
781 1685241.0
820 1621746.0
859 1557792.0
898 1486899.0
937 1394910.0
976 1325223.0
1015 1248966.0
1054 1185813.0
1093 1125603.0
1132 1065681.0
1171 1009683.0
1210 956061.0
1249 902448.0
1288 854028.0
1327 802620.0
1366 753561.0
1405 705258.0
1444 654471.0
1483 604791.0
1522 553932.0
1561 503397.0
1600 449937.0
1639 396000.0
1678 342396.0
1717 289881.0
1756 235872.0
1795 185868.0
1834 142434.0
1873 105480.0


==> figures/data/qr/instr.dlarft_.dat <==
2 1260027.0
41 1223172.0
80 1198863.0
119 1175265.0
158 1157202.0
197 1131903.0
236 1108152.0
275 1086948.0
314 1064655.0
353 1044585.0
392 1020375.0
431 999639.0
470 975078.0
509 954351.0
548 931455.0
587 907785.0
626 879354.0
665 851454.0
704 823626.0
743 797229.0
782 769689.0
821 740475.0
860 716778.0
899 691065.0
938 665631.0
977 635859.0
1016 615447.0
1055 589419.0
1094 560250.0
1133 526392.0
1172 507933.0
1211 483021.0
1250 455337.0
1289 432675.0
1328 414279.0
1367 393615.0
1406 370548.0
1445 349155.0
1484 328806.0
1523 306963.0
1562 283842.0
1601 261927.0
1640 239229.0
1679 213210.0
1718 187290.0
1757 162432.0
1796 138249.0
1835 109512.0


==> figures/data/qr/instr.dtrmm_RLNU.dat <==
35 951057.0
74 789372.0
113 773937.0
152 757044.0
191 740376.0
230 724131.0
269 707436.0
308 691452.0
347 674820.0
386 658215.0
425 641745.0
464 625203.0
503 608067.0
542 590769.0
581 573948.0
620 558648.0
659 542214.0
698 525897.0
737 509364.0
776 492552.0
815 476496.0
854 460251.0
893 443052.0
932 426636.0
971 410274.0
1010 393372.0
1049 374238.0
1088 354285.0
1127 336654.0
1166 316746.0
1205 299466.0
1244 283653.0
1283 266661.0
1322 250875.0
1361 234594.0
1400 217710.0
1439 201393.0
1478 185184.0
1517 168651.0
1556 152433.0
1595 136062.0
1634 119988.0
1673 103563.0
1712 87093.0
1751 69939.0
1790 52461.0
1829 35694.0
1868 19710.0


==> figures/data/qr/instr.dtrmm_RLTU.dat <==
39 1057383.0
78 1044837.0
117 1033083.0
156 1016640.0
195 998775.0
234 984240.0
273 968004.0
312 951534.0
351 932877.0
390 914904.0
429 896130.0
468 873144.0
507 846027.0
546 814257.0
585 781443.0
624 750339.0
663 672264.0
702 644301.0
741 617373.0
780 594387.0
819 569583.0
858 541179.0
897 505845.0
936 472293.0
975 442917.0
1014 409878.0
1053 380961.0
1092 355923.0
1131 334377.0
1170 315747.0
1209 298395.0
1248 282789.0
1287 267291.0
1326 250083.0
1365 233766.0
1404 217503.0
1443 201015.0
1482 185157.0
1521 168417.0
1560 152217.0
1599 135576.0
1638 119466.0
1677 103140.0
1716 86868.0
1755 69975.0
1794 52614.0
1833 34830.0
1872 19170.0


==> figures/data/qr/instr.dtrmm_RUNN.dat <==
37 818019.0
76 799326.0
115 784503.0
154 766989.0
193 748782.0
232 731520.0
271 714879.0
310 698193.0
349 685737.0
388 667845.0
427 650034.0
466 633483.0
505 615447.0
544 598131.0
583 581274.0
622 565155.0
661 550116.0
700 533196.0
739 516114.0
778 499644.0
817 482283.0
856 465579.0
895 448956.0
934 432144.0
973 413991.0
1012 396486.0
1051 377757.0
1090 357687.0
1129 337014.0
1168 316413.0
1207 299412.0
1246 283383.0
1285 270495.0
1324 250893.0
1363 234009.0
1402 217944.0
1441 201114.0
1480 184941.0
1519 168678.0
1558 152442.0
1597 135819.0
1636 119547.0
1675 103167.0
1714 87138.0
1753 70029.0
1792 52623.0
1831 35784.0
1870 19449.0


==> figures/data/qr/ooc-i.dcopy_.dat <==
3 -0.343416370107
4 4.52508650519
5 4.79305740988
6 4.79388297872
7 4.69760213144
8 4.71504660453
9 4.6542882405
10 4.70304904993
11 0.908861511058
12 4.56139595002
13 4.66390584133
14 4.49180327869
15 4.65846153846
16 4.61317051897
17 4.62226117441
18 4.54760878931
19 -0.340269908314
20 4.62917933131
21 4.73868677906
22 4.67937915743
23 4.71161548732
24 4.71074745688
25 4.68439716312
26 4.72239467849
27 0.888089293582
28 4.79442195232
29 4.71896010758
30 4.82121896163
31 4.7526929982
32 4.7376460018
33 4.78395338413
34 4.69569080409
42 0.0491101410343
43 10.6280148423
44 10.6322160149
45 9.98156277436
46 10.1031111111
47 10.1864864865
48 10.1870503597
49 10.2779291553
50 1.18940722553
51 10.6707089552
52 10.5329008341
53 10.0774710597
54 10.2284172662
55 10.1768402154
56 10.1511627907
57 10.4164383562
58 0.0245881281563
59 10.3788990826
60 10.4710211592
61 9.87576552931
62 10.2034050179
63 10.2711711712
64 10.2686433064
65 10.3357664234
66 1.22446808511
67 10.6184701493
68 10.625
69 10.0479573712
70 10.1877807727
71 10.2637759711
72 10.249551167
73 10.3857404022
81 -0.0274977824369
82 10.1763619575
83 10.4288425047
84 9.76496872207
85 9.97002724796
86 10.1841620626
87 10.0209854015
88 10.2560296846
89 0.744112578978
90 10.2350746269
91 10.3986742424
92 9.92050587173
93 10.0888278388
94 10.1423290203
95 10.0823421775
96 10.285313377
97 -0.431032061783
98 10.2204651163
99 10.1920222635
100 9.87701974865
101 10.0889908257
102 10.1939058172
103 10.004587156
104 10.1404805915
105 0.461298076923
106 10.2132216015
107 10.3888363292
108 9.89720468891
109 10.0557077626
110 10.1768518519
111 10.0266789328
112 10.2670401494
120 -0.427966310397
121 10.3069498069
122 10.0685714286
123 9.62545787546
124 9.86155285313
125 9.96048918156
126 9.90150093809
127 10.1883365201
128 0.319283933832
129 10.4453125
130 10.2701421801
131 9.79409048938
132 10.0262910798
133 10.0849056604
134 9.92112676056
135 10.094017094
136 -0.417359693242
137 10.1740812379
138 9.95420560748
139 9.83271719039
140 9.89906542056
141 9.95184135977
142 9.92582159624
143 10.0842005676
144 0.348751156337
145 10.3787731256
146 10.2181818182
147 9.76427255985
148 9.91596638655
149 10.0397350993
150 9.98679245283
151 10.1215574549
159 -0.416152610025
160 10.0766208251
161 10.2861415753
162 9.49163568773
163 9.73091603053
164 9.86333012512
165 9.804784689
166 10.0282375852
167 0.269157195904
168 10.2387612388
169 10.0711462451
170 9.59701492537
171 9.83747609943
172 9.87379576108
173 9.76679462572
174 9.90962099125
175 -0.426063127981
176 10.2176063304
177 10.0901960784
178 9.38970588235
179 9.79732313576
180 9.89134615385
181 9.91283524904
182 9.94455252918
183 0.356208372978
184 10.3273453094
185 10.1384767557
186 9.49721189591
187 9.73135755258
188 9.92173913043
189 9.82019230769
190 10.0438169426
198 -0.415423150714
199 10.0989795918
200 9.97683786506
201 9.55288461538
202 9.47024952015
203 9.73352999017
204 9.73103448276
205 9.95214356929
206 0.248246521789
207 10.1326530612
208 10.1126903553
209 9.55631067961
210 9.59805825243
211 9.82656095144
212 9.70432220039
213 9.85074626866
214 -0.423318054897
215 10.0523138833
216 9.95695695696
217 9.57569913211
218 9.37440305635
219 9.67384916748
220 9.67219512195
221 9.87698412698
222 0.307065868263
223 10.0836734694
224 10.0587639311
225 9.45821325648
226 9.57899807322
227 9.76633663366
228 9.70935960591
229 9.86986986987
237 -0.422394921191
238 10.0376963351
239 9.94111570248
240 9.36399604352
241 9.57228315055
242 9.39704433498
243 9.508
244 9.73882113821
245 0.224257884972
246 9.99061522419
247 9.76938986556
248 9.53439680957
249 9.5501002004
250 9.45400593472
251 9.5249500998
252 9.80346232179
253 -0.429697198683
254 9.87731958763
255 9.82801235839
256 9.49054726368
257 9.57042957043
258 9.42504930966
259 9.61523046092
260 9.71095334686
261 0.277073170732
262 10.0229645094
263 9.8768115942
264 9.61061061061
265 9.582
266 9.42120911794
267 9.53830845771
268 9.61600810537
276 -0.426385165326
277 9.89581095596
278 9.82608695652
279 9.27327935223
280 9.316700611
281 9.40657084189
282 9.23410696266
283 9.55567117586
284 0.208562544846
285 9.7363927428
286 9.68829787234
287 9.49229188078
288 9.39260020555
289 9.48918640577
290 9.23201621074
291 9.56386292835
292 -0.43995819352
293 9.71580063627
294 9.68736842105
295 9.31845841785
296 9.39076923077
297 9.44799176107
298 9.128
299 9.57544224766
300 0.286289308176
301 9.83137673426
302 9.9
303 9.33570701933
304 9.46288659794
305 9.48914167528
306 9.2303030303
307 9.63979057592
315 -0.443205733462
316 9.6289791438
317 9.66158868335
318 9.19560669456
319 9.27463312369
320 9.32769556025
321 9.24947589099
322 9.16841004184
323 0.194495865729
324 9.66885964912
325 9.51724137931
326 9.26617954071
327 9.20609884332
328 9.29442691903
329 9.21436114044
330 9.1764091858
331 -0.452422388143
332 9.62689804772
333 9.51022604952
334 9.13603322949
335 9.30136986301
336 9.41207627119
337 9.27958115183
338 9.25552050473
339 0.276518113109
340 9.74207650273
341 9.66448801743
342 9.32217573222
343 9.22794117647
344 9.5170212766
345 9.2203567681
346 9.34810126582
354 -0.459318799514
355 9.37942477876
356 9.53941441441
357 9.08565310493
358 9.14040728832
359 9.15982721382
360 9.1713362069
361 9.3197353914
362 0.206874273162
363 9.54199328108
364 9.38375973304
365 9.11909871245
366 9.2383531961
367 9.10869565217
368 9.17118093174
369 9.24782608696
370 -0.463947353492
371 9.4381270903
372 9.37775330396
373 9.06781485468
374 9.20670995671
375 9.18546637744
376 9.02771855011
377 9.48793859649
378 0.294807141884
379 9.53191489362
380 9.59843400447
381 9.08547008547
382 9.13052858684
383 9.29552889858
384 9.11397849462
385 9.30372807018
393 -0.463783591386
394 9.04565701559
395 9.39516129032
396 8.96460176991
397 8.99557032115
398 9.12653975364
399 8.99002217295
400 9.15824915825
401 0.195835002002
402 9.11711711712
403 9.296
404 8.94967177243
405 8.9645232816
406 9.03348214286
407 8.92588495575
408 9.17474633596
409 -0.469784426905
410 9.04666666667
411 9.05257270694
412 8.9295154185
413 8.92912513843
414 9.05691964286
415 9.02333333333
416 9.14269662921
417 0.236446406401
418 9.19074492099
419 9.30469644903
420 8.90308370044
421 8.99558498896
422 9.02898550725
423 8.97674418605
424 9.13626126126
432 -0.466404134876
433 9.10747663551
434 9.07906976744
435 8.67716535433
436 8.79841449604
437 8.81849315068
438 8.78384527873
439 8.87312572088
440 0.174167233175
441 9.283847981
442 8.88417431193
443 8.79818594104
444 8.82118451025
445 8.95756880734
446 8.84772727273
447 8.94002306805
448 -0.475258988422
449 9.133960047
450 8.75767918089
451 8.67376681614
452 8.74716553288
453 8.87528604119
454 8.80227272727
455 9.03023255814
456 0.232660602615
457 9.16903073286
458 8.98845265589
459 8.73529411765
460 8.81838819523
461 8.79475484607
462 8.87940841866
463 9.11213872832
471 -0.481726945654
472 8.86762936221
473 9.08866995074
474 8.37243735763
475 8.70843091335
476 8.85259433962
477 8.64478311841
478 8.73095238095
479 0.161491563874
480 8.97810218978
481 9.01086956522
482 8.27582292849
483 8.62587412587
484 8.66039952996
485 8.63953488372
486 8.72995283019
487 -0.475771761134
488 8.97831325301
489 8.85543608124
490 8.37542277339
491 8.55516840883
492 8.67953216374
493 8.49476135041
494 8.82401902497
495 0.244217482728
496 9.03627569528
497 8.92
498 8.50228832952
499 8.47141190198
500 8.66706021251
501 8.63774912075
502 8.69312796209
510 -0.488359892452
511 8.81476846058
512 8.91885143571
513 8.4522673031
514 8.17502917153
515 8.51878787879
516 8.46754807692
517 8.61642156863
518 0.17534696314
519 8.76875
520 8.77487562189
521 8.46394230769
522 8.18683901293
523 8.45036319613
524 8.40458937198
525 8.64864864865
526 -0.483788058521
527 8.64532019704
528 8.62132352941
529 8.30367734282
530 8.23971797885
531 8.41375150784
532 8.42788461538
533 8.59245742092
534 0.227173233271
535 8.85678704857
536 8.75031055901
537 8.43436754177
538 8.27967097532
539 8.44390832328
540 8.43269230769
541 8.59733978235
549 -0.485979395511
550 8.57051282051
551 8.69201030928
552 8.30445544554
553 8.21358024691
554 8.07429963459
555 8.2382133995
556 8.30663329161
557 0.169613519011
558 8.55096774194
559 8.51330798479
560 8.27518427518
561 8.29565217391
562 7.88213851762
563 8.25186104218
564 8.38471177945
565 -0.472700545989
566 8.43287327478
567 8.61734693878
568 8.1738594328
569 8.24691358025
570 7.92865779927
571 8.25
572 8.23507462687
573 0.229467805519
574 8.62805662806
575 8.59820282413
576 8.3049382716
577 8.25030826141
578 8.21717791411
579 8.34831460674
580 8.37106918239
588 -0.486107091172
589 8.32105263158
590 8.4151193634
591 8.0625
592 7.89659520807
593 8.06393861893
594 7.85945273632
595 8.27792207792
596 0.173583662714
597 8.32275132275
598 8.32147562582
599 8.0358056266
600 7.90228426396
601 8.1330749354
602 7.75466998755
603 8.26953125
604 -0.47659669164
605 8.17769130999
606 8.25882352941
607 8.02538071066
608 8.02292993631
609 8.11681643132
610 7.7975308642
611 8.1981981982
612 0.21028277635
613 8.37301587302
614 8.35
615 7.91803278689
616 7.98212005109
617 8.02171136654
618 7.90298507463
619 8.18393782383
627 -0.489363330272
628 8.24184782609
629 8.27534246575
630 8.069828722
631 7.94612352168
632 7.73482849604
633 7.76178010471
634 7.58160621762
635 0.189141234918
636 8.30737704918
637 8.19209809264
638 7.75488917862
639 7.83420365535
640 7.86675461741
641 7.85976408912
642 7.70626631854
643 -0.461246874748
644 7.91588785047
645 8.14614343708
646 7.72976501305
647 7.78562091503
648 7.7624671916
649 7.79106438896
650 7.60516129032
651 0.219666787396
652 8.26739427012
653 8.15782312925
654 7.68979057592
655 7.81960784314
656 7.92317880795
657 7.86297760211
658 7.76078431373
666 -0.425182964465
667 8.08321775312
668 8.31294452347
669 7.70731707317
670 7.64777327935
671 7.71896316508
672 7.689373297
673 7.90821917808
674 0.158175039943
675 7.9606741573
676 7.89495798319
677 7.64737550471
678 7.94945355191
679 7.87277701778
680 7.82726045884
681 7.77685950413
682 -0.397115561271
683 7.80413793103
684 8.08066759388
685 7.868385346
686 7.86648501362
687 7.66757493188
688 7.61904761905
689 8.01106500692
690 0.21558685446
691 8.06751054852
692 8.21861777151
693 7.63550135501
694 7.70963364993
695 7.90040927694
696 7.93758480326
697 8.0041322314
705 -0.374366113155
706 7.48308525034
707 8.38814814815
708 8.02407932011
709 7.77762237762
710 7.89310829817
711 7.73846153846
712 8.02421652422
713 0.244781410004
714 7.68531468531
715 8.11337209302
716 7.7958041958
717 7.75702247191
718 7.81241184767
719 7.83753501401
720 8.01137980085
721 -0.367611580217
722 7.46505376344
723 8.01862464183
724 7.73986013986
725 7.90395480226
726 7.99717114569
727 7.59197786999
728 7.83638928068
729 0.251753858489
730 7.84647887324
731 8.05924855491
732 7.81932773109
733 7.77496483826
734 7.83026874116
735 7.63826815642
736 8.08238636364
744 -0.340730214254
745 7.9362962963
746 7.97771173848
747 7.83601756955
748 7.80523255814
749 7.84233576642
750 7.78519593614
751 7.93796159527
752 0.255684167011
753 8.14479638009
754 7.92251461988
755 7.70520231214
756 7.80813953488
757 7.75982532751
758 7.76967930029
759 7.91272189349
760 -0.296183918777
761 7.84233576642
762 7.73623188406
763 7.70749279539
764 7.67769784173
765 7.81659388646
766 7.75687409551
767 7.85
768 0.30635712736
769 8.05263157895
770 7.88888888889
771 7.78488372093
772 7.77147016012
773 7.69666182874
774 7.78088235294
775 7.8651026393
783 -0.257593086796
784 7.95698924731
785 8.22870662461
786 7.56637168142
787 7.8048048048
788 7.69834087481
789 7.76497005988
790 7.84146341463
791 0.337534372136
792 8.13657770801
793 7.97519379845
794 7.35901162791
795 7.76132930514
796 7.81335356601
797 7.69656203288
798 7.72824427481
799 -0.205131704654
800 7.73867069486
801 7.87711213518
802 7.50509461426
803 7.71535022355
804 7.6
805 7.67756315007
806 7.81487101669
807 0.358229922735
808 8.14330218069
809 7.95356037152
810 7.35578330893
811 7.62425149701
812 7.74773413897
813 7.80902255639
814 7.86432926829
822 -0.169037037037
823 7.8592
824 8.02283849918
825 7.81132075472
826 7.35249621785
827 7.98264984227
828 7.78538102644
829 7.8
830 0.447695494562
831 8.00322061192
832 7.95954692557
833 7.62808641975
834 7.35789473684
835 7.79251170047
836 7.58449612403
837 7.79842519685
838 -0.0839276828661
839 7.70046801872
840 7.81339712919
841 7.62211981567
842 7.35488721805
843 7.72360248447
844 7.60741885626
845 7.89921259843
846 0.535803151783
847 8.0192926045
848 8.01935483871
849 7.6970633694
850 7.54294478528
851 7.58385093168
852 7.634375
853 7.8420221169
861 -0.0303468208092
862 7.92880794702
863 7.96458684654
864 7.74509803922
865 7.65316045381
866 7.48499210111
867 7.58520900322
868 7.73476112026
869 0.68101822753
870 7.94666666667
871 7.95484949833
872 7.61191626409
873 7.58266452648
874 7.46360759494
875 7.64620355412
876 7.72340425532
877 0.126970779903
878 7.68344155844
879 7.8
880 7.57371794872
881 7.57165861514
882 7.33853354134
883 7.57303370787
884 7.66939443535
885 0.727272727273
886 7.82695507488
887 7.90954773869
888 7.62783171521
889 7.52733118971
890 7.44444444444
891 7.66935483871
892 7.7385620915
900 0.231689803734
901 7.80656303972
902 8.02821869489
903 7.70875420875
904 7.60744500846
905 7.65202702703
906 7.33713355049
907 7.71137521222
908 1.05464698843
909 7.856152513
910 7.78682842288
911 7.51845637584
912 7.51342281879
913 7.49413735343
914 7.38752052545
915 7.81260647359
916 0.467029816514
917 7.57239057239
918 7.8275862069
919 7.53743760399
920 7.46488294314
921 7.61888701518
922 7.25848142165
923 7.71694915254
924 1.18900343643
925 7.89254766031
926 7.93587521664
927 7.51423785595
928 7.63804713805
929 7.71404399323
930 7.48117839607
931 8.24108658744
939 0.650857719475
940 7.75357142857
941 8.07720588235
942 7.61130742049
943 7.61971830986
944 7.59090909091
945 7.55594405594
946 7.40341880342
947 1.5402892562
948 7.80720720721
949 7.73465703971
950 7.57443082312
951 7.49739130435
952 7.57469244288
953 7.55985915493
954 7.39011925043
955 1.21390134529
956 7.55691768827
957 7.80107526882
958 7.45768566494
959 7.60664335664
960 7.69298245614
961 7.58115183246
962 7.36797274276
963 1.63214670982
964 7.92405063291
965 7.82882882883
966 7.62280701754
967 7.49475524476
968 7.5979020979
969 7.5008605852
970 7.43275862069
978 1.003003003
979 7.72201492537
980 8.05152671756
981 7.44241316271
982 7.5119266055
983 7.75510204082
984 7.50274223035
985 7.56586270872
986 1.93773584906
987 7.8320754717
988 7.74764595104
989 7.43533697632
990 7.5504587156
991 8.10516605166
992 7.61100917431
993 7.70425138632
994 1.75495915986
995 7.46739130435
996 7.71161048689
997 7.53102189781
998 7.56906077348
999 7.55963302752
1000 7.29241877256
1001 7.62773722628
1002 2.16070222822
1003 7.74339622642
1004 7.83925233645
1005 7.64480874317
1006 7.58941605839
1007 7.56642066421
1008 7.58909090909
1009 7.65249537893
1017 1.5084841629
1018 7.22878228782
1019 7.882
1020 7.41570881226
1021 7.46197718631
1022 7.70656370656
1023 7.55769230769
1024 7.62548262548
1025 2.79508890771
1026 7.52390057361
1027 7.82480314961
1028 7.51526717557
1029 7.42095238095
1030 7.53076923077
1031 7.49142857143
1032 7.48747591522
1033 2.64267990074
1034 7.11882998172
1035 7.56201550388
1036 7.42669172932
1037 7.41904761905
1038 7.56286266925
1039 7.62115384615
1040 7.52316602317
1041 2.97690941385
1042 7.42418426104
1043 7.76817288802
1044 7.42857142857
1045 7.35916824197
1046 7.53461538462
1047 7.4375
1048 7.51356589147
1056 2.07179487179
1057 7.61554192229
1058 7.57630522088
1059 7.46370967742
1060 7.5595959596
1061 7.5354969574
1062 7.51515151515
1063 7.48676171079
1064 3.65964523282
1065 7.89211618257
1066 7.23076923077
1067 7.43564356436
1068 7.47590361446
1069 7.56136820926
1070 7.39078156313
1071 7.54325955734
1072 3.85617214043
1073 7.38095238095
1074 7.32149901381
1075 7.37944664032
1076 7.44333996024
1077 7.354
1078 7.44979919679
1079 7.59879032258
1080 4.15144230769
1081 7.69484536082
1082 7.41434262948
1083 7.55331991952
1084 7.46385542169
1085 7.50809716599
1086 7.47389558233
1087 7.5971659919
1095 2.76850094877
1096 7.39278131635
1097 7.66956521739
1098 7.05702647658
1099 7.46284501062
1100 7.51172707889
1101 7.52731092437
1102 7.56929637527
1103 4.94289897511
1104 7.76086956522
1105 7.64285714286
1106 6.95766129032
1107 7.32700421941
1108 7.51050420168
1109 7.32083333333
1110 7.50421940928
1111 4.77842565598
1112 7.329218107
1113 7.55531914894
1114 7.01593625498
1115 7.40376569038
1116 7.43333333333
1117 7.38784067086
1118 7.53191489362
1119 4.97285067873
1120 7.63066954644
1121 7.72198275862
1122 7.12072434608
1123 7.49581589958
1124 7.30882352941
1125 7.36631578947
1126 7.48195329087
1134 4.45547445255
1135 7.22270742358
1136 7.55251141553
1137 7.29844097996
1138 7.03211991435
1139 7.27232142857
1140 7.49776785714
1141 7.45067264574
1142 6.15858208955
1143 7.60820045558
1144 7.43340857788
1145 7.22368421053
1146 7.016985138
1147 7.43111111111
1148 7.47893569845
1149 7.30734966592
1150 6.05751391466
1151 7.07809110629
1152 7.52359550562
1153 7.10173160173
1154 6.93842887473
1155 7.22787610619
1156 7.27032967033
1157 7.3719376392
1158 6.29787234043
1159 7.56818181818
1160 7.56916099773
1161 7.03493449782
1162 6.99361702128
1163 7.35555555556
1164 7.22345132743
1165 7.3429844098
1173 5.72657743786
1174 7.03628117914
1175 7.42409638554
1176 7.21162790698
1177 7.43058823529
1178 7.07207207207
1179 7.41607565012
1180 7.46428571429
1181 6.59528907923
1182 7.54086538462
1183 7.43436754177
1184 7.20649651972
1185 7.32476635514
1186 6.98423423423
1187 7.35581395349
1188 7.36170212766
1189 6.2962962963
1190 7.09132420091
1191 7.48226950355
1192 7.06178489703
1193 7.06880733945
1194 6.82142857143
1195 7.15081206497
1196 7.26229508197
1197 6.57627118644
1198 7.52517985612
1199 7.39856801909
1200 7.2331002331
1201 7.36426914153
1202 6.91294642857
1203 7.23543123543
1204 7.35981308411
1212 5.51176470588
1213 6.99513381995
1214 7.29846938776
1215 7.26108374384
1216 7.28287841191
1217 7.2144638404
1218 6.93253012048
1219 7.39798488665
1220 6.31096196868
1221 7.32151898734
1222 7.33838383838
1223 7.05392156863
1224 7.25307125307
1225 7.12098765432
1226 6.96642685851
1227 7.28678304239
1228 6.18398268398
1229 6.75721153846
1230 7.33167082294
1231 7.09879518072
1232 7.04901960784
1233 7.28641975309
1234 6.69302325581
1235 7.36228287841
1236 6.40444444444
1237 7.2803030303
1238 7.38190954774
1239 6.98296836983
1240 7.30864197531
1241 7.02433090024
1242 6.81367924528
1243 7.30024813896
1251 4.7476635514
1252 6.86923076923
1253 7.74929577465
1254 7.29380053908
1255 7.07446808511
1256 7.25737265416
1257 7.25537634409
1258 6.91304347826
1259 6.39285714286
1260 7.33333333333
1261 7.29972752044
1262 6.97643979058
1263 7.0813648294
1264 7.09736842105
1265 7.28191489362
1266 7.01546391753
1267 6.43884892086
1268 7.44959128065
1269 7.19466666667
1270 7.04166666667
1271 7.18518518519
1272 7.26455026455
1273 6.97120418848
1274 6.66666666667
1275 5.79520697168
1276 7.23733333333
1277 7.41032608696
1278 7.15445026178
1279 6.92408376963
1280 7.27393617021
1281 7.36631016043
1282 6.81538461538
1290 4.83198380567
1291 6.81111111111
1292 7.18233618234
1293 6.99162011173
1294 6.97183098592
1295 7.12784090909
1296 7.22922636103
1297 7.16954022989
1298 6.46753246753
1299 7.29941860465
1300 7.35446685879
1301 6.94972067039
1302 7.14689265537
1303 6.93201133144
1304 7.09915014164
1305 7.32276657061
1306 6.35917312661
1307 7.20639534884
1308 7.19770773639
1309 7.02234636872
1310 7.07323943662
1311 6.88547486034
1312 6.94957983193
1313 7.17428571429
1314 6.56878306878
1315 7.36627906977
1316 7.30523255814
1317 7.10674157303
1318 7.09269662921
1319 7.03098591549
1320 7.07323943662
1321 7.03399433428
1329 6.024
1330 6.25409836066
1331 7.28260869565
1332 6.92447129909
1333 7.00606060606
1334 6.96941896024
1335 7.14461538462
1336 7.07384615385
1337 6.9335347432
1338 6.78005865103
1339 7.05279503106
1340 6.93154761905
1341 6.94925373134
1342 7.01204819277
1343 6.84290030211
1344 7.1049382716
1345 6.9039039039
1346 6.81437125749
1347 7.18769230769
1348 6.89880952381
1349 6.89457831325
1350 7.02719033233
1351 6.92401215805
1352 6.94461538462
1353 6.6994047619
1354 6.82352941176
1355 7.06191950464
1356 6.92145015106
1357 6.97897897898
1358 7.15757575758
1359 6.95454545455
1360 6.96385542169
1368 5.81714285714
1369 6.6403785489
1370 6.4984423676
1371 6.71565495208
1372 6.99337748344
1373 6.91089108911
1374 6.85294117647
1375 6.88778877888
1376 6.81818181818
1377 7.00331125828
1378 6.50949367089
1379 6.7459807074
1380 6.81877022654
1381 6.77524429967
1382 6.99344262295
1383 7.00328947368
1384 6.62820512821
1385 7.01324503311
1386 6.59365079365
1387 6.64649681529
1388 6.77346278317
1389 6.7935483871
1390 6.81433224756
1391 6.84039087948
1392 6.78709677419
1393 7.04013377926
1394 6.63174603175
1395 6.77922077922
1396 6.70873786408
1397 6.95098039216
1398 6.77524429967
1399 6.81848184818
1407 5.6006097561
1408 6.4724137931
1409 6.79787234043
1410 6.29470198675
1411 6.77304964539
1412 6.90357142857
1413 6.82857142857
1414 6.82857142857
1415 6.57692307692
1416 7.05494505495
1417 7.08727272727
1418 6.12703583062
1419 6.64236111111
1420 6.72695035461
1421 6.6161971831
1422 6.79078014184
1423 6.81338028169
1424 6.75531914894
1425 6.925
1426 6.01286173633
1427 6.66433566434
1428 6.66666666667
1429 6.77192982456
1430 6.67730496454
1431 6.62020905923
1432 6.95255474453
1433 6.96402877698
1434 6.24262295082
1435 6.5818815331
1436 6.81560283688
1437 6.70526315789
1438 6.84285714286
1446 5.36569579288
1447 6.17948717949
1448 6.58237547893
1449 6.60536398467
1450 6.17391304348
1451 6.45348837209
1452 6.68992248062
1453 6.671875
1454 6.4214559387
1455 6.788
1456 6.85882352941
1457 6.34210526316
1458 5.94964028777
1459 6.77011494253
1460 6.59315589354
1461 6.536121673
1462 6.58935361217
1463 6.70472440945
1464 6.71653543307
1465 6.47744360902
1466 6.11870503597
1467 6.66539923954
1468 6.43233082707
1469 6.51908396947
1470 6.38951310861
1471 6.88932806324
1472 6.78260869565
1473 6.50381679389
1474 6.06428571429
1475 6.48854961832
1476 6.42911877395
1477 6.48473282443
1485 4.74267100977
1486 5.87401574803
1487 6.19246861925
1488 6.31380753138
1489 6.33333333333
1490 5.78823529412
1491 6.4085106383
1492 6.52360515021
1493 6.38559322034
1494 6.63755458515
1495 6.62995594714
1496 6.37974683544
1497 6.26666666667
1498 5.7578125
1499 6.19583333333
1500 6.42553191489
1501 6.10655737705
1502 6.61471861472
1503 6.69264069264
1504 6.34426229508
1505 6.17012448133
1506 6.00392156863
1507 6.28630705394
1508 6.35294117647
1509 6.12295081967
1510 6.61471861472
1511 6.71861471861
1512 6.26970954357
1513 6.56722689076
1514 5.7984496124
1515 6.20331950207
1516 6.39743589744
1524 4.71590909091
1525 5.50212765957
1526 6.11162790698
1527 5.99082568807
1528 5.88532110092
1529 6.01408450704
1530 5.7423580786
1531 6.1
1532 6.20093457944
1533 6.39024390244
1534 6.39903846154
1535 6.01395348837
1536 6.12093023256
1537 5.9023255814
1538 5.6288209607
1539 6.06976744186
1540 5.86425339367
1541 6.44230769231
1542 6.43961352657
1543 5.96330275229
1544 6.18518518519
1545 6.01395348837
1546 5.47659574468
1547 6.09302325581
1548 6.02714932127
1549 6.54066985646
1550 6.19339622642
1551 6.02304147465
1552 6.07798165138
1553 6.33018867925
1554 5.36480686695
1555 6.01401869159
1563 4.23673469388
1564 5.07762557078
1565 5.77368421053
1566 5.78756476684
1567 5.77248677249
1568 5.671875
1569 5.65968586387
1570 5.45320197044
1571 5.55154639175
1572 6.03225806452
1573 5.94594594595
1574 5.76315789474
1575 5.67539267016
1576 5.56994818653
1577 5.86842105263
1578 5.29901960784
1579 5.54
1580 5.90425531915
1581 5.85026737968
1582 5.64948453608
1583 5.80104712042
1584 5.78609625668
1585 6.00534759358
1586 5.26213592233
1587 5.58762886598
1588 5.90374331551
1589 5.96756756757
1590 5.7277486911
1591 5.68556701031
1592 5.87894736842
1593 5.72105263158
1594 5.60199004975
1602 3.62343096234
1603 4.96195652174
1604 5.30994152047
1605 5.37209302326
1606 5.58928571429
1607 5.60946745562
1608 5.65662650602
1609 5.975
1610 4.74736842105
1611 5.6975308642
1612 5.67283950617
1613 5.96385542169
1614 5.70175438596
1615 5.36627906977
1616 5.43975903614
1617 5.61445783133
1618 4.83597883598
1619 5.77914110429
1620 5.70303030303
1621 5.80981595092
1622 5.60479041916
1623 5.52662721893
1624 5.8036809816
1625 5.75609756098
1626 4.73821989529
1627 5.7037037037
1628 5.64417177914
1629 5.58333333333
1630 5.51785714286
1631 5.53892215569
1632 5.63473053892
1633 5.47619047619
1641 3.75510204082
1642 4.12849162011
1643 5.13815789474
1644 5.33108108108
1645 5.4693877551
1646 5.47916666667
1647 5.49305555556
1648 5.73758865248
1649 5.5034965035
1650 5.0
1651 5.55244755245
1652 5.39726027397
1653 5.49315068493
1654 5.58741258741
1655 5.52816901408
1656 5.54929577465
1657 5.28666666667
1658 4.9
1659 5.8
1660 5.34931506849
1661 5.68309859155
1662 5.38513513514
1663 5.64788732394
1664 5.6013986014
1665 5.30921052632
1666 5.10967741935
1667 5.62676056338
1668 5.44217687075
1669 5.44520547945
1670 5.62237762238
1671 5.48630136986
1672 5.65
1680 3.61538461538
1681 4.68115942029
1682 4.29370629371
1683 5.31451612903
1684 5.55
1685 5.61344537815
1686 5.50819672131
1687 5.4958677686
1688 5.51239669421
1689 5.76068376068
1690 4.64233576642
1691 5.40983606557
1692 5.56910569106
1693 5.37398373984
1694 5.56198347107
1695 5.74789915966
1696 5.125
1697 5.83620689655
1698 4.79411764706
1699 5.44262295082
1700 5.45901639344
1701 5.56666666667
1702 5.48780487805
1703 5.31451612903
1704 4.96899224806
1705 5.80341880342
1706 4.92537313433
1707 5.77966101695
1708 5.61344537815
1709 5.525
1710 5.57142857143
1711 5.38211382114
1719 3.43448275862
1720 9.046875
1721 8.40298507463
1722 6.9012345679
1723 13.2045454545
1724 14.1395348837
1725 13.7209302326
1726 13.5454545455
1727 5.64583333333
1728 13.8604651163
1729 14.2926829268
1730 8.27536231884
1731 13.8372093023
1732 13.8372093023
1733 13.8604651163
1734 13.6511627907
1735 5.00961538462
1736 12.652173913
1737 13.4090909091
1738 7.875
1739 13.2045454545
1740 13.4545454545
1741 13.4545454545
1742 13.2954545455
1743 5.07547169811
1744 14.2857142857
1745 14.119047619
1746 8.38235294118
1747 13.2954545455
1748 13.7209302326
1749 14.3571428571
1750 14.1395348837
1758 3.0243902439
1759 15.0
1760 13.4705882353
1761 13.8235294118
1762 5.88571428571
1763 15.4
1764 14.5483870968
1765 15.724137931
1766 5.63157894737
1767 16.1428571429
1768 16.7857142857
1769 16.8571428571
1770 7.22033898305
1771 15.8965517241
1772 11.4871794872
1773 11.5641025641
1774 5.2125
1775 16.9285714286
1776 13.696969697
1777 16.2413793103
1778 7.82456140351
1779 15.7333333333
1780 15.7931034483
1781 15.2666666667
1782 5.30379746835
1783 16.25
1784 16.25
1785 16.5714285714
1786 7.41379310345
1787 16.1379310345
1788 16.6071428571
1789 16.2413793103
1797 2.7311827957
1798 14.7727272727
1799 11.962962963
1800 13.9130434783
1801 12.0384615385
1802 4.87931034483
1803 13.0833333333
1804 14.6818181818
1805 5.72
1806 16.45
1807 15.9
1808 16.05
1809 14.9047619048
1810 6.08
1811 10.7931034483
1812 8.91428571429
1813 5.88461538462
1814 16.15
1815 15.95
1816 15.8
1817 15.2380952381
1818 4.8813559322
1819 10.8620689655
1820 13.5
1821 5.54716981132
1822 16.3
1823 16.3
1824 16.2
1825 16.55
1826 6.12
1827 15.9047619048
1828 15.8571428571
1836 1.71621621622
1837 11.125
1838 11.4666666667
1839 11.1875
1840 13.2857142857
1841 13.0
1842 2.94117647059
1843 12.5
1844 5.6
1845 13.4285714286
1846 13.0
1847 13.2142857143
1848 13.3571428571
1849 12.9285714286
1850 2.78846153846
1851 7.86363636364
1852 6.25925925926
1853 12.3571428571
1854 13.5
1855 12.8571428571
1856 13.2857142857
1857 12.9285714286
1858 2.71153846154
1859 12.0
1860 5.79310344828
1861 13.3571428571
1862 12.7857142857
1863 13.6428571429
1864 13.0
1865 13.1428571429
1866 3.74418604651
1867 12.8571428571


==> figures/data/qr/ooc-i.dgemm_NT.dat <==
38 0.00986292023662
77 0.011129088588
116 0.0113459192392
155 0.0116882605815
194 0.0118398859348
233 0.0132282776442
272 0.0124807495263
311 0.0134972169485
350 0.0139192787426
389 0.015320272014
428 0.0153248873095
467 0.0166614748379
506 0.0168897809506
545 0.0183514156385
584 0.0197439036156
623 0.0212703636241
662 0.0201328820465
701 0.0244134989564
740 0.0241207646932
779 0.0262281656839
818 0.0266707928012
857 0.0298105757008
896 0.0342325207331
935 0.0379947635916
974 0.0403403056661
1013 0.0461335326358
1052 0.0499002594073
1091 0.0539458576201
1130 0.0576282137924
1169 0.0592949400564
1208 0.0617575813409
1247 0.0658016639954
1286 0.0777715072807
1325 0.0813848176462
1364 0.0875439897104
1403 0.0976717979468
1442 0.0981327637638
1481 0.103360832138
1520 0.113471529465
1559 0.124822115078
1598 0.137427077249
1637 0.142389696284
1676 0.16058702671
1715 0.19014166764
1754 0.237728609797
1793 0.319701122999
1832 0.531130634072
1871 1.28671096346


==> figures/data/qr/ooc-i.dgemm_TN.dat <==
36 0.013996076608
75 0.0127388847925
114 0.0126235849185
153 0.0140876026742
192 0.0150607144316
231 0.0154431210548
270 0.015194096027
309 0.0165040318181
348 0.018497033518
387 0.0198405356947
426 0.0200975514997
465 0.0213302538597
504 0.0232162304278
543 0.0249413248532
582 0.0262395367794
621 0.0301022981349
660 0.0379485935984
699 0.0468012727825
738 0.0535842961708
777 0.0640837451795
816 0.0781771366954
855 0.0964919939683
894 0.120505113346
933 0.155469982805
972 0.206475653064
1011 0.261448421931
1050 0.31161103377
1089 0.348321919689
1128 0.377316575362
1167 0.396331902928
1206 0.406153789741
1245 0.411502414087
1284 0.466957701125
1323 0.538625110305
1362 0.537932570049
1401 0.571673207084
1440 0.531732255229
1479 0.522837202485
1518 0.51359192541
1557 0.503570000888
1596 0.718925945076
1635 0.689240352873
1674 0.651350261991
1713 0.698683455302
1752 0.616737901558
1791 0.652035381396
1830 0.775968443411
1869 1.41553595658


==> figures/data/qr/ooc-i.dgeqr2_.dat <==
1 -0.0720399089294
40 -0.0518510248323
79 -0.0494787294367
118 -0.0489197046772
157 -0.0462753427558
196 -0.0442058238343
235 -0.0425788980315
274 -0.0401160720644
313 -0.0403892358567
352 -0.0384851157992
391 -0.0368654040336
430 -0.0322764314437
469 -0.0282651389828
508 -0.0253979700071
547 -0.0146615422441
586 -0.0251679192213
625 -0.0234714149069
664 -0.0289620358663
703 -0.0215932014461
742 -0.0186188305942
781 -0.00992795689163
820 -0.00720334750325
859 -0.00313713255685
898 0.00519941166145
937 0.027324343506
976 0.0309819554898
1015 0.051832475824
1054 0.0591239934121
1093 0.0664443858092
1132 0.0745804795244
1171 0.0852683465999
1210 0.0836306469985
1249 0.0820468326153
1288 0.0782573873456
1327 0.0818681318681
1366 0.0831850374422
1405 0.0838288966591
1444 0.0859472765027
1483 0.0895251417432
1522 0.0933742769871
1561 0.0952389465968
1600 0.10257436041
1639 0.110272727273
1678 0.124250867417
1717 0.137042441554
1756 0.15376984127
1795 0.179014139066
1834 0.209086313661
1873 0.193344709898


==> figures/data/qr/ooc-i.dlarft_.dat <==
2 0.157818046756
41 0.172035494599
80 0.178278919276
119 0.178512080254
158 0.175628801195
197 0.17617499026
236 0.177222077838
275 0.177830954195
314 0.174631218564
353 0.169844483694
392 0.169896361632
431 0.163381980895
470 0.166288235403
509 0.156329275078
548 0.157650128026
587 0.154513458583
626 0.155609686201
665 0.150582415492
704 0.151342963918
743 0.153023786139
782 0.151986061903
821 0.15676694014
860 0.153223173702
899 0.152803281891
938 0.152057220893
977 0.160040197591
1016 0.152698770162
1055 0.154570857064
1094 0.164305220884
1133 0.186516892354
1172 0.175558587451
1211 0.183551025732
1250 0.193821279624
1289 0.195819032761
1328 0.189698246834
1367 0.186349605579
1406 0.192703779267
1445 0.194483825235
1484 0.189029397274
1523 0.196528571847
1562 0.202834675629
1601 0.203381094733
1640 0.204168390956
1679 0.215576192486
1718 0.22926477655
1757 0.222296099291
1796 0.244385131176
1835 0.273586456279


==> figures/data/qr/ooc-i.dtrmm_RLNU.dat <==
35 0.130014289364
74 0.338920052903
113 0.343109322852
152 0.343525607494
191 0.346336185938
230 0.347655327558
269 0.352946414941
308 0.352293434685
347 0.358148839691
386 0.360142202776
425 0.364588738518
464 0.383045186923
503 0.37350324882
542 0.376563428345
581 0.382879633695
620 0.384102332775
659 0.39396806427
698 0.394725583147
737 0.404834263906
776 0.410996199386
815 0.418895436688
854 0.425682942568
893 0.435849516535
932 0.45979242258
971 0.449787215373
1010 0.464491626247
1049 0.485618777356
1088 0.513857487616
1127 0.528631770304
1166 0.558504290504
1205 0.596561880147
1244 0.598407208808
1283 0.639643592426
1322 0.634726457399
1361 0.631895956418
1400 0.638238941711
1439 0.641596281897
1478 0.64784214619
1517 0.653343294733
1556 0.654838519218
1595 0.670988225956
1634 0.672142214221
1673 0.7048752933
1712 0.751782577245
1751 0.799897053146
1790 0.904100188712
1829 1.11422087746
1868 1.57214611872


==> figures/data/qr/ooc-i.dtrmm_RLTU.dat <==
39 0.0156783303685
78 0.0132738408
117 0.00581947433072
156 0.00205382436261
195 -0.00209957197567
234 -0.00559619604974
273 -0.0115660679088
312 -0.0166751792369
351 -0.0183014481009
390 -0.0224187455733
429 -0.0227779451642
468 -0.0201616228251
507 -0.0147654862079
546 -0.00195638477778
585 0.0124039757218
624 0.0316656871094
663 0.124464496091
702 0.13988182542
741 0.158184760266
780 0.168693124177
819 0.184066237932
858 0.211405098867
897 0.254212258696
936 0.298797568459
975 0.340905858208
1014 0.399982433797
1053 0.457582272201
1092 0.502819430045
1131 0.53680725648
1170 0.557962545962
1209 0.579882370683
1248 0.599853601095
1287 0.628303983299
1326 0.632166120848
1365 0.632132132132
1404 0.635287789134
1443 0.638773225879
1482 0.637583240169
1521 0.647517768396
1560 0.644119907763
1599 0.657992565056
1638 0.670860328462
1677 0.700261780105
1716 0.729382511397
1755 0.768488745981
1794 0.836811495039
1833 1.07131782946
1872 1.51784037559


==> figures/data/qr/ooc-i.dtrmm_RUNN.dat <==
37 0.313540394539
76 0.322167676267
115 0.323574288435
154 0.326715246242
193 0.33012812808
232 0.333882874016
271 0.335083279828
310 0.338334815731
349 0.331723386663
388 0.336985378344
427 0.346135740592
466 0.349126969469
505 0.354386324086
544 0.372364916716
583 0.360588982132
622 0.363388804841
661 0.378574700609
700 0.377017081899
739 0.384839395947
778 0.3870415736
817 0.395469050329
856 0.401596721502
895 0.41043220271
934 0.418589636788
973 0.432139829127
1012 0.448426930585
1051 0.464774974388
1090 0.490551795285
1129 0.520616354217
1168 0.549136729528
1207 0.572682457617
1246 0.595420332201
1285 0.606721011479
1324 0.622627972881
1363 0.630975731703
1402 0.629666336307
1441 0.6298666428
1480 0.639885152562
1519 0.644381602817
1558 0.658637383398
1597 0.652176794116
1636 0.662425656855
1675 0.682456599494
1714 0.720305721958
1753 0.755172856959
1792 0.824696425517
1831 0.995724346076
1870 1.42202683943


==> figures/data/qr/repeat-i.dcopy_.dat <==
3 -0.951957295374
4 -0.592128027682
5 -0.579439252336
6 -0.582003546099
7 -0.58081705151
8 -0.581003106968
9 -0.581343943413
10 -0.581970835175
11 -0.859878284103
12 -0.592417061611
13 -0.589363557105
14 -0.591889559965
15 -0.585054945055
16 -0.588312254688
17 -0.585889570552
18 -0.592417061611
19 -0.951323786958
20 -0.589231437256
21 -0.581188997338
22 -0.580931263858
23 -0.579884290165
24 -0.582043343653
25 -0.581117021277
26 -0.580931263858
27 -0.861213100308
28 -0.574898785425
29 -0.576871358135
30 -0.572911963883
31 -0.576750448833
32 -0.575920934412
33 -0.576871358135
34 -0.580630830742
42 -0.922347212895
43 -0.141929499072
44 -0.139664804469
45 -0.190517998244
46 -0.179555555556
47 -0.167567567568
48 -0.166366906475
49 -0.160762942779
50 -0.837951595931
51 -0.138059701493
52 -0.140871177016
53 -0.177203918077
54 -0.16726618705
55 -0.170556552962
56 -0.172629695886
57 -0.156164383562
58 -0.923586389602
59 -0.150458715596
60 -0.149034038638
61 -0.191601049869
62 -0.171146953405
63 -0.165765765766
64 -0.167115902965
65 -0.156934306569
66 -0.836170212766
67 -0.137126865672
68 -0.143518518519
69 -0.179396092362
70 -0.169811320755
71 -0.163504968383
72 -0.171454219031
73 -0.155393053016
81 -0.926860737037
82 -0.163434903047
83 -0.142314990512
84 -0.192135835567
85 -0.178928247048
86 -0.164825046041
87 -0.175182481752
88 -0.161410018553
89 -0.870333141872
90 -0.15671641791
91 -0.142992424242
92 -0.184281842818
93 -0.17032967033
94 -0.163585951941
95 -0.172003659652
96 -0.154349859682
97 -0.957641001638
98 -0.158139534884
99 -0.159554730983
100 -0.187612208259
101 -0.169724770642
102 -0.164358264081
103 -0.16880733945
104 -0.165434380776
105 -0.891105769231
106 -0.159217877095
107 -0.142857142857
108 -0.183949504058
109 -0.173515981735
110 -0.163888888889
111 -0.166513339466
112 -0.155929038282
120 -0.956262621287
121 -0.145752895753
122 -0.158095238095
123 -0.18956043956
124 -0.170252572498
125 -0.169332079022
126 -0.169793621013
127 -0.152007648184
128 -0.89961477453
129 -0.134765625
130 -0.159241706161
131 -0.182825484765
132 -0.169014084507
133 -0.165094339623
134 -0.169953051643
135 -0.159544159544
136 -0.955928489617
137 -0.144100580271
138 -0.171028037383
139 -0.181146025878
140 -0.171028037383
141 -0.165250236072
142 -0.166197183099
143 -0.161778618732
144 -0.897548566142
145 -0.138266796495
146 -0.152153110048
147 -0.183241252302
148 -0.171802054155
149 -0.161778618732
150 -0.165094339623
151 -0.159544159544
159 -0.955108599865
160 -0.150294695481
161 -0.136590229312
162 -0.196096654275
163 -0.173664122137
164 -0.165543792108
165 -0.171291866029
166 -0.155793573515
167 -0.902441768876
168 -0.134865134865
169 -0.143280632411
170 -0.192164179104
171 -0.172084130019
172 -0.16570327553
173 -0.167946257198
174 -0.158406219631
175 -0.955952501776
176 -0.143422354105
177 -0.152941176471
178 -0.203125
179 -0.172084130019
180 -0.168269230769
181 -0.169540229885
182 -0.157587548638
183 -0.897002854424
184 -0.134730538922
185 -0.142433234421
186 -0.196096654275
187 -0.171128107075
188 -0.163285024155
189 -0.165384615385
190 -0.155793573515
198 -0.954753783841
199 -0.135714285714
200 -0.146022155086
201 -0.185576923077
202 -0.187140115163
203 -0.167158308751
204 -0.16354679803
205 -0.154536390828
206 -0.902610095435
207 -0.133673469388
208 -0.13807106599
209 -0.177669902913
210 -0.179611650485
211 -0.1585728444
212 -0.166011787819
213 -0.157213930348
214 -0.955323744797
215 -0.145875251509
216 -0.149149149149
217 -0.183220829315
218 -0.190066857689
219 -0.17042115573
220 -0.174634146341
221 -0.15873015873
222 -0.898323353293
223 -0.135714285714
224 -0.140830800405
225 -0.184438040346
226 -0.183044315992
227 -0.161386138614
228 -0.164532019704
229 -0.151151151151
237 -0.954630035026
238 -0.134031413613
239 -0.142561983471
240 -0.180019782394
241 -0.174476570289
242 -0.183251231527
243 -0.172
244 -0.158536585366
245 -0.904104823748
246 -0.136600625652
247 -0.142709410548
248 -0.175473579262
249 -0.170340681363
250 -0.182987141444
251 -0.174650698603
252 -0.156822810591
253 -0.95541641928
254 -0.145360824742
255 -0.147270854789
256 -0.179104477612
257 -0.172827172827
258 -0.182445759369
259 -0.169338677355
260 -0.161257606491
261 -0.898902439024
262 -0.138830897704
263 -0.142857142857
264 -0.17017017017
265 -0.172
266 -0.179385530228
267 -0.178109452736
268 -0.161094224924
276 -0.954814566577
277 -0.129967776584
278 -0.138918345705
279 -0.179149797571
280 -0.178207739308
281 -0.170431211499
282 -0.183652875883
283 -0.159209157128
284 -0.903372398948
285 -0.137673425827
286 -0.139361702128
287 -0.168550873587
288 -0.168550873587
289 -0.167868177137
290 -0.179331306991
291 -0.160955347871
292 -0.955388085153
293 -0.143160127253
294 -0.148421052632
295 -0.180527383367
296 -0.170256410256
297 -0.167868177137
298 -0.192
299 -0.156087408949
300 -0.898113207547
301 -0.135538954109
302 -0.13829787234
303 -0.178026449644
304 -0.167010309278
305 -0.165460186143
306 -0.183838383838
307 -0.152879581152
315 -0.955065127126
316 -0.132821075741
317 -0.140369967356
318 -0.175732217573
319 -0.169811320755
320 -0.165961945032
321 -0.172955974843
322 -0.171548117155
323 -0.902505244971
324 -0.132675438596
325 -0.149784482759
326 -0.174321503132
327 -0.167192429022
328 -0.168243953733
329 -0.165786694826
330 -0.175365344468
331 -0.955481951384
332 -0.1431670282
333 -0.149623250807
334 -0.180685358255
335 -0.165437302424
336 -0.16313559322
337 -0.17277486911
338 -0.167192429022
339 -0.897054990878
340 -0.136612021858
341 -0.140522875817
342 -0.173640167364
343 -0.171218487395
344 -0.157446808511
345 -0.171038824764
346 -0.166666666667
354 -0.955415486035
355 -0.147123893805
356 -0.132882882883
357 -0.173447537473
358 -0.174705251876
359 -0.170626349892
360 -0.168103448276
361 -0.148842337376
362 -0.900245509756
363 -0.137737961926
364 -0.143492769744
365 -0.171673819742
366 -0.163596966414
367 -0.163043478261
368 -0.164680390033
369 -0.163043478261
370 -0.956317013672
371 -0.140468227425
372 -0.151982378855
373 -0.170075349839
374 -0.166666666667
375 -0.163774403471
376 -0.178038379531
377 -0.151315789474
378 -0.895052473763
379 -0.136618141097
380 -0.137583892617
381 -0.176282051282
382 -0.169363538296
383 -0.159214830971
384 -0.169892473118
385 -0.155701754386
393 -0.955330129916
394 -0.162583518931
395 -0.133640552995
396 -0.16703539823
397 -0.168327796235
398 -0.156774916013
399 -0.168514412417
400 -0.158249158249
401 -0.899612868776
402 -0.153153153153
403 -0.140571428571
404 -0.178336980306
405 -0.167405764967
406 -0.160714285714
407 -0.16703539823
408 -0.153325817362
409 -0.955707386029
410 -0.164444444444
411 -0.161073825503
412 -0.172907488987
413 -0.168327796235
414 -0.160714285714
415 -0.163333333333
416 -0.156179775281
417 -0.89639950338
418 -0.151241534989
419 -0.137457044674
420 -0.171806167401
421 -0.167770419426
422 -0.16276477146
423 -0.168327796235
424 -0.155405405405
432 -0.954897858725
433 -0.146028037383
434 -0.15
435 -0.176602924634
436 -0.169875424689
437 -0.164383561644
438 -0.167235494881
439 -0.155709342561
440 -0.900611828688
441 -0.130641330166
442 -0.161697247706
443 -0.168934240363
444 -0.165148063781
445 -0.159403669725
446 -0.167045454545
447 -0.156862745098
448 -0.955271176112
449 -0.141010575793
450 -0.168373151308
451 -0.178251121076
452 -0.172335600907
453 -0.160183066362
454 -0.169318181818
455 -0.147674418605
456 -0.895963615691
457 -0.133569739953
458 -0.153579676674
459 -0.171945701357
460 -0.16799091941
461 -0.164196123147
462 -0.167235494881
463 -0.152601156069
471 -0.9550590166
472 -0.14440433213
473 -0.121921182266
474 -0.187927107062
475 -0.16393442623
476 -0.160377358491
477 -0.162954279015
478 -0.152380952381
479 -0.898908265986
480 -0.13503649635
481 -0.138888888889
482 -0.190692395006
483 -0.168997668998
484 -0.163337250294
485 -0.170930232558
486 -0.159198113208
487 -0.955022773279
488 -0.143373493976
489 -0.149342891278
490 -0.196166854566
491 -0.171893147503
492 -0.166081871345
493 -0.171129220023
494 -0.154577883472
495 -0.893060979273
496 -0.13784764208
497 -0.13696969697
498 -0.184210526316
499 -0.169194865811
500 -0.158205430933
501 -0.1652989449
502 -0.157582938389
510 -0.954488818939
511 -0.133917396746
512 -0.134831460674
513 -0.174224343675
514 -0.191365227538
515 -0.158787878788
516 -0.164663461538
517 -0.151960784314
518 -0.896582599612
519 -0.1325
520 -0.138059701493
521 -0.167067307692
522 -0.183313748531
523 -0.161016949153
524 -0.161835748792
525 -0.14742014742
526 -0.954329774614
527 -0.146551724138
528 -0.150735294118
529 -0.17674970344
530 -0.184488836663
531 -0.16646562123
532 -0.167067307692
533 -0.159367396594
534 -0.891651031895
535 -0.138231631382
536 -0.137888198758
537 -0.173031026253
538 -0.186839012926
539 -0.164053075995
540 -0.165865384615
541 -0.15961305925
549 -0.953946919561
550 -0.135897435897
551 -0.131443298969
552 -0.168316831683
553 -0.167901234568
554 -0.180267965895
555 -0.163771712159
556 -0.157697121402
557 -0.894226255672
558 -0.129032258065
559 -0.145754119138
560 -0.170761670762
561 -0.16397515528
562 -0.181044957473
563 -0.165012406948
564 -0.154135338346
565 -0.952820943581
566 -0.155583437892
567 -0.140306122449
568 -0.167694204686
569 -0.169135802469
570 -0.183796856106
571 -0.169950738916
572 -0.161691542289
573 -0.889454664915
574 -0.132561132561
575 -0.136071887035
576 -0.167901234568
577 -0.167694204686
578 -0.173006134969
579 -0.157303370787
580 -0.153459119497
588 -0.952460202605
589 -0.138157894737
590 -0.131299734748
591 -0.167091836735
592 -0.172761664565
593 -0.162404092072
594 -0.187810945274
595 -0.149350649351
596 -0.892292490119
597 -0.132275132275
598 -0.135704874835
599 -0.161125319693
600 -0.168781725888
601 -0.15503875969
602 -0.183063511831
603 -0.1484375
604 -0.951487278392
605 -0.150453955901
606 -0.145098039216
607 -0.168781725888
608 -0.165605095541
609 -0.15917843389
610 -0.192592592593
611 -0.155727155727
612 -0.887917737789
613 -0.130952380952
614 -0.138157894737
615 -0.174022698613
616 -0.163473818646
617 -0.164750957854
618 -0.186567164179
619 -0.150259067358
627 -0.95140801959
628 -0.134510869565
629 -0.128767123288
630 -0.163372859025
631 -0.162943495401
632 -0.15963060686
633 -0.167539267016
634 -0.180051813472
635 -0.887331440738
636 -0.131147540984
637 -0.133514986376
638 -0.172099087353
639 -0.171018276762
640 -0.160949868074
641 -0.166448230668
642 -0.169712793734
643 -0.948382934108
644 -0.153538050734
645 -0.13802435724
646 -0.172323759791
647 -0.169934640523
648 -0.166666666667
649 -0.164257555848
650 -0.178064516129
651 -0.885186526621
652 -0.132332878581
653 -0.134693877551
654 -0.170157068063
655 -0.167320261438
656 -0.158940397351
657 -0.163372859025
658 -0.16862745098
666 -0.945595626488
667 -0.145631067961
668 -0.125177809388
669 -0.163956639566
670 -0.168690958165
671 -0.160982264666
672 -0.159400544959
673 -0.153424657534
674 -0.890821942127
675 -0.137640449438
676 -0.135854341737
677 -0.170928667564
678 -0.158469945355
679 -0.158686730506
680 -0.17004048583
681 -0.150137741047
682 -0.943597280911
683 -0.150344827586
684 -0.140472878999
685 -0.162822252374
686 -0.160762942779
687 -0.162125340599
688 -0.160544217687
689 -0.149377593361
690 -0.884319248826
691 -0.133614627286
692 -0.131170662906
693 -0.165311653117
694 -0.160108548168
695 -0.159618008186
696 -0.164179104478
697 -0.150137741047
705 -0.94063836134
706 -0.192151556157
707 -0.117037037037
708 -0.155807365439
709 -0.165034965035
710 -0.161744022504
711 -0.163636363636
712 -0.148148148148
713 -0.882827884994
714 -0.165034965035
715 -0.135174418605
716 -0.165034965035
717 -0.162921348315
718 -0.156558533145
719 -0.165266106443
720 -0.149359886202
721 -0.939887414556
722 -0.197580645161
723 -0.147564469914
724 -0.165034965035
725 -0.158192090395
726 -0.15558698727
727 -0.175656984786
728 -0.157968970381
729 -0.8805371818
730 -0.160563380282
731 -0.135838150289
732 -0.163865546218
733 -0.158931082982
734 -0.157001414427
735 -0.166201117318
736 -0.151988636364
744 -0.936707477044
745 -0.143703703704
746 -0.1426448737
747 -0.150805270864
748 -0.161337209302
749 -0.156204379562
750 -0.162554426705
751 -0.149187592319
752 -0.880529144274
753 -0.126696832579
754 -0.15350877193
755 -0.164739884393
756 -0.15988372093
757 -0.160116448326
758 -0.157434402332
759 -0.144970414201
760 -0.932547555141
761 -0.156204379562
762 -0.16231884058
763 -0.170028818444
764 -0.169784172662
765 -0.15866084425
766 -0.163531114327
767 -0.15
768 -0.874810154046
769 -0.130827067669
770 -0.154970760234
771 -0.15988372093
772 -0.160116448326
773 -0.162554426705
774 -0.15
775 -0.153958944282
783 -0.928961748634
784 -0.141321044547
785 -0.119873817035
786 -0.178466076696
787 -0.162162162162
788 -0.158371040724
789 -0.163173652695
790 -0.15243902439
791 -0.872135655362
792 -0.122448979592
793 -0.13488372093
794 -0.1875
795 -0.155589123867
796 -0.151745068285
797 -0.162929745889
798 -0.146564885496
799 -0.923570356217
800 -0.157099697885
801 -0.141321044547
802 -0.187772925764
803 -0.168405365127
804 -0.165671641791
805 -0.167904903418
806 -0.150227617602
807 -0.869351439944
808 -0.129283489097
809 -0.134674922601
810 -0.183016105417
811 -0.163173652695
812 -0.155589123867
813 -0.160902255639
814 -0.147865853659
822 -0.920296296296
823 -0.136
824 -0.117455138662
825 -0.154088050314
826 -0.184568835098
827 -0.149842271293
828 -0.163297045101
829 -0.148031496063
830 -0.860435007768
831 -0.132045088567
832 -0.126213592233
833 -0.166666666667
834 -0.187969924812
835 -0.157566302652
836 -0.164341085271
837 -0.148031496063
838 -0.910598772599
839 -0.157566302652
840 -0.140350877193
841 -0.173579109063
842 -0.189473684211
843 -0.16149068323
844 -0.165378670788
845 -0.149606299213
846 -0.850705004147
847 -0.131832797428
848 -0.13064516129
849 -0.165378670788
850 -0.170245398773
851 -0.159937888199
852 -0.15625
853 -0.150078988942
861 -0.90625
862 -0.14238410596
863 -0.123102866779
864 -0.150326797386
865 -0.15397082658
866 -0.18009478673
867 -0.163987138264
868 -0.143327841845
869 -0.836580766813
870 -0.135
871 -0.130434782609
872 -0.162640901771
873 -0.16532905297
874 -0.178797468354
875 -0.158319870759
876 -0.147299509002
877 -0.890897624553
878 -0.155844155844
879 -0.147540983607
880 -0.166666666667
881 -0.162640901771
882 -0.188767550702
883 -0.16532905297
884 -0.147299509002
885 -0.83209317373
886 -0.138103161398
887 -0.12730318258
888 -0.15857605178
889 -0.163987138264
890 -0.17619047619
891 -0.161290322581
892 -0.150326797386
900 -0.880564863571
901 -0.136442141623
902 -0.118165784832
903 -0.159932659933
904 -0.153976311337
905 -0.155405405405
906 -0.184039087948
907 -0.151103565365
908 -0.800957319505
909 -0.131715771231
910 -0.133448873484
911 -0.161073825503
912 -0.157718120805
913 -0.164154103853
914 -0.182266009852
915 -0.146507666099
916 -0.856364678899
917 -0.156565656566
918 -0.136206896552
919 -0.166389351082
920 -0.16220735786
921 -0.156829679595
922 -0.190630048465
923 -0.149152542373
924 -0.784793814433
925 -0.129982668977
926 -0.131715771231
927 -0.160804020101
928 -0.156565656566
929 -0.152284263959
930 -0.181669394435
931 -0.152801358234
939 -0.837874201144
940 -0.139285714286
941 -0.112132352941
942 -0.143109540636
943 -0.151408450704
944 -0.159090909091
945 -0.157342657343
946 -0.174358974359
947 -0.751033057851
948 -0.131531531532
949 -0.13357400722
950 -0.155866900175
951 -0.16
952 -0.152899824253
953 -0.151408450704
954 -0.178875638842
955 -0.783408071749
956 -0.15411558669
957 -0.136200716846
958 -0.167530224525
959 -0.159090909091
960 -0.152631578947
961 -0.160558464223
962 -0.180579216354
963 -0.739482200647
964 -0.130198915009
965 -0.131531531532
966 -0.154385964912
967 -0.155594405594
968 -0.155594405594
969 -0.166953528399
970 -0.170689655172
978 -0.801801801802
979 -0.139925373134
980 -0.11641221374
981 -0.153564899452
982 -0.152293577982
983 -0.141001855288
984 -0.151736745887
985 -0.141001855288
986 -0.708176100629
987 -0.128301886792
988 -0.129943502825
989 -0.154826958106
990 -0.150458715596
991 -0.147601476015
992 -0.150458715596
993 -0.144177449168
994 -0.729871645274
995 -0.161231884058
996 -0.134831460674
997 -0.153284671533
998 -0.147329650092
999 -0.150458715596
1000 -0.164259927798
1001 -0.155109489051
1002 -0.6880486158
1003 -0.128301886792
1004 -0.134579439252
1005 -0.158469945355
1006 -0.155109489051
1007 -0.147601476015
1008 -0.158181818182
1009 -0.144177449168
1017 -0.74943438914
1018 -0.182656826568
1019 -0.114
1020 -0.151340996169
1021 -0.153992395437
1022 -0.142857142857
1023 -0.15
1024 -0.142857142857
1025 -0.624894157494
1026 -0.154875717017
1027 -0.13188976378
1028 -0.156488549618
1029 -0.15619047619
1030 -0.15
1031 -0.154285714286
1032 -0.14450867052
1033 -0.632754342432
1034 -0.191956124314
1035 -0.141472868217
1036 -0.167293233083
1037 -0.158095238095
1038 -0.145067698259
1039 -0.144230769231
1040 -0.142857142857
1041 -0.60568383659
1042 -0.149712092131
1043 -0.129666011788
1044 -0.154285714286
1045 -0.162570888469
1046 -0.15
1047 -0.159090909091
1048 -0.135658914729
1056 -0.689377289377
1057 -0.130879345603
1058 -0.150602409639
1059 -0.145161290323
1060 -0.143434343434
1061 -0.139959432049
1062 -0.141414141414
1063 -0.136456211813
1064 -0.529933481153
1065 -0.120331950207
1066 -0.163708086785
1067 -0.162376237624
1068 -0.150602409639
1069 -0.146881287726
1070 -0.152304609218
1071 -0.146881287726
1072 -0.517553793884
1073 -0.156746031746
1074 -0.163708086785
1075 -0.162055335968
1076 -0.155069582505
1077 -0.152
1078 -0.146586345382
1079 -0.14314516129
1080 -0.490384615385
1081 -0.127835051546
1082 -0.153386454183
1083 -0.144869215292
1084 -0.14859437751
1085 -0.13967611336
1086 -0.146586345382
1087 -0.137651821862
1095 -0.617647058824
1096 -0.142250530786
1097 -0.119565217391
1098 -0.177189409369
1099 -0.140127388535
1100 -0.136460554371
1101 -0.151260504202
1102 -0.138592750533
1103 -0.408491947291
1104 -0.121739130435
1105 -0.125541125541
1106 -0.1875
1107 -0.149789029536
1108 -0.151260504202
1109 -0.160416666667
1110 -0.149789029536
1111 -0.412536443149
1112 -0.168724279835
1113 -0.13829787234
1114 -0.195219123506
1115 -0.154811715481
1116 -0.158333333333
1117 -0.153039832285
1118 -0.140425531915
1119 -0.390648567119
1120 -0.125269978402
1121 -0.129310344828
1122 -0.183098591549
1123 -0.152719665272
1124 -0.147058823529
1125 -0.147368421053
1126 -0.142250530786
1134 -0.439416058394
1135 -0.159388646288
1136 -0.123287671233
1137 -0.140311804009
1138 -0.175588865096
1139 -0.140625
1140 -0.140625
1141 -0.134529147982
1142 -0.279850746269
1143 -0.127562642369
1144 -0.128668171558
1145 -0.155701754386
1146 -0.180467091295
1147 -0.144444444444
1148 -0.146341463415
1149 -0.142538975501
1150 -0.285714285714
1151 -0.164859002169
1152 -0.132584269663
1153 -0.164502164502
1154 -0.180467091295
1155 -0.150442477876
1156 -0.153846153846
1157 -0.140311804009
1158 -0.253384912959
1159 -0.122727272727
1160 -0.124716553288
1161 -0.157205240175
1162 -0.18085106383
1163 -0.14
1164 -0.150442477876
1165 -0.144766146993
1173 -0.304015296367
1174 -0.176870748299
1175 -0.120481927711
1176 -0.151162790698
1177 -0.141176470588
1178 -0.18018018018
1179 -0.137115839243
1180 -0.130952380952
1181 -0.218415417559
1182 -0.125
1183 -0.131264916468
1184 -0.155452436195
1185 -0.144859813084
1186 -0.18018018018
1187 -0.153488372093
1188 -0.137115839243
1189 -0.246913580247
1190 -0.168949771689
1191 -0.137115839243
1192 -0.1647597254
1193 -0.162844036697
1194 -0.1875
1195 -0.150812064965
1196 -0.140515222482
1197 -0.222457627119
1198 -0.119904076739
1199 -0.124105011933
1200 -0.146853146853
1201 -0.150812064965
1202 -0.185267857143
1203 -0.151515151515
1204 -0.147196261682
1212 -0.323529411765
1213 -0.158150851582
1214 -0.117346938776
1215 -0.145320197044
1216 -0.136476426799
1217 -0.137157107232
1218 -0.166265060241
1219 -0.125944584383
1220 -0.225950782998
1221 -0.124050632911
1222 -0.128787878788
1223 -0.151960784314
1224 -0.152334152334
1225 -0.143209876543
1226 -0.170263788969
1227 -0.139650872818
1228 -0.251082251082
1229 -0.165865384615
1230 -0.137157107232
1231 -0.163855421687
1232 -0.151960784314
1233 -0.143209876543
1234 -0.190697674419
1235 -0.138957816377
1236 -0.228888888889
1237 -0.126262626263
1238 -0.125628140704
1239 -0.153284671533
1240 -0.145679012346
1241 -0.155717761557
1242 -0.179245283019
1243 -0.136476426799
1251 -0.394392523364
1252 -0.169230769231
1253 -0.0816901408451
1254 -0.129380053908
1255 -0.13829787234
1256 -0.134048257373
1257 -0.131720430108
1258 -0.171355498721
1259 -0.228571428571
1260 -0.114754098361
1261 -0.117166212534
1262 -0.149214659686
1263 -0.152230971129
1264 -0.15
1265 -0.140957446809
1266 -0.164948453608
1267 -0.223021582734
1268 -0.114441416894
1269 -0.133333333333
1270 -0.153645833333
1271 -0.145502645503
1272 -0.142857142857
1273 -0.149214659686
1274 -0.197530864198
1275 -0.291938997821
1276 -0.133333333333
1277 -0.114130434783
1278 -0.151832460733
1279 -0.149214659686
1280 -0.135638297872
1281 -0.131016042781
1282 -0.171794871795
1290 -0.384615384615
1291 -0.15
1292 -0.131054131054
1293 -0.13687150838
1294 -0.140845070423
1295 -0.133522727273
1296 -0.120343839542
1297 -0.114942528736
1298 -0.176623376623
1299 -0.078488372093
1300 -0.0749279538905
1301 -0.145251396648
1302 -0.141242937853
1303 -0.1388101983
1304 -0.133144475921
1305 -0.123919308357
1306 -0.21188630491
1307 -0.113372093023
1308 -0.123209169054
1309 -0.145251396648
1310 -0.138028169014
1311 -0.142458100559
1312 -0.145658263305
1313 -0.125714285714
1314 -0.164021164021
1315 -0.093023255814
1316 -0.0523255813953
1317 -0.134831460674
1318 -0.134831460674
1319 -0.135211267606
1320 -0.140845070423
1321 -0.1388101983
1329 -0.24
1330 -0.218579234973
1331 -0.108695652174
1332 -0.135951661631
1333 -0.136363636364
1334 -0.125382262997
1335 -0.12
1336 -0.12
1337 -0.138972809668
1338 -0.1642228739
1339 -0.111801242236
1340 -0.14880952381
1341 -0.149253731343
1342 -0.14156626506
1343 -0.135951661631
1344 -0.117283950617
1345 -0.144144144144
1346 -0.14371257485
1347 -0.123076923077
1348 -0.14880952381
1349 -0.138554216867
1350 -0.135951661631
1351 -0.130699088146
1352 -0.12
1353 -0.14880952381
1354 -0.155882352941
1355 -0.111455108359
1356 -0.135951661631
1357 -0.138138138138
1358 -0.139393939394
1359 -0.136363636364
1360 -0.138554216867
1368 -0.24
1369 -0.160883280757
1370 -0.168224299065
1371 -0.14696485623
1372 -0.119205298013
1373 -0.122112211221
1374 -0.130718954248
1375 -0.118811881188
1376 -0.12987012987
1377 -0.119205298013
1378 -0.158227848101
1379 -0.144694533762
1380 -0.139158576052
1381 -0.130293159609
1382 -0.124590163934
1383 -0.118421052632
1384 -0.144230769231
1385 -0.109271523179
1386 -0.149206349206
1387 -0.152866242038
1388 -0.129449838188
1389 -0.138709677419
1390 -0.133550488599
1391 -0.127035830619
1392 -0.135483870968
1393 -0.103678929766
1394 -0.155555555556
1395 -0.133116883117
1396 -0.135922330097
1397 -0.130718954248
1398 -0.130293159609
1399 -0.128712871287
1407 -0.246951219512
1408 -0.148275862069
1409 -0.120567375887
1410 -0.185430463576
1411 -0.124113475177
1412 -0.117857142857
1413 -0.117857142857
1414 -0.117857142857
1415 -0.13986013986
1416 -0.0952380952381
1417 -0.101818181818
1418 -0.198697068404
1419 -0.142361111111
1420 -0.124113475177
1421 -0.12676056338
1422 -0.124113475177
1423 -0.12676056338
1424 -0.117021276596
1425 -0.117857142857
1426 -0.20578778135
1427 -0.13986013986
1428 -0.133333333333
1429 -0.122807017544
1430 -0.120567375887
1431 -0.135888501742
1432 -0.0948905109489
1433 -0.111510791367
1434 -0.190163934426
1435 -0.142857142857
1436 -0.124113475177
1437 -0.133333333333
1438 -0.117857142857
1446 -0.265372168285
1447 -0.168498168498
1448 -0.126436781609
1449 -0.126436781609
1450 -0.173913043478
1451 -0.116279069767
1452 -0.108527131783
1453 -0.109375
1454 -0.126436781609
1455 -0.084
1456 -0.105882352941
1457 -0.139097744361
1458 -0.18345323741
1459 -0.122605363985
1460 -0.12927756654
1461 -0.12927756654
1462 -0.12927756654
1463 -0.0984251968504
1464 -0.0984251968504
1465 -0.135338345865
1466 -0.176258992806
1467 -0.133079847909
1468 -0.139097744361
1469 -0.12213740458
1470 -0.149812734082
1471 -0.098814229249
1472 -0.098814229249
1473 -0.13358778626
1474 -0.185714285714
1475 -0.129770992366
1476 -0.126436781609
1477 -0.129770992366
1485 -0.319218241042
1486 -0.177165354331
1487 -0.125523012552
1488 -0.125523012552
1489 -0.118143459916
1490 -0.176470588235
1491 -0.114893617021
1492 -0.103004291845
1493 -0.114406779661
1494 -0.0829694323144
1495 -0.0748898678414
1496 -0.118143459916
1497 -0.125
1498 -0.1796875
1499 -0.125
1500 -0.106382978723
1501 -0.143442622951
1502 -0.0909090909091
1503 -0.0952380952381
1504 -0.139344262295
1505 -0.128630705394
1506 -0.188235294118
1507 -0.132780082988
1508 -0.121848739496
1509 -0.143442622951
1510 -0.0952380952381
1511 -0.0995670995671
1512 -0.136929460581
1513 -0.121848739496
1514 -0.18992248062
1515 -0.132780082988
1516 -0.102564102564
1524 -0.280303030303
1525 -0.195744680851
1526 -0.116279069767
1527 -0.123853211009
1528 -0.123853211009
1529 -0.107981220657
1530 -0.174672489083
1531 -0.1
1532 -0.116822429907
1533 -0.0731707317073
1534 -0.0865384615385
1535 -0.111627906977
1536 -0.111627906977
1537 -0.111627906977
1538 -0.174672489083
1539 -0.111627906977
1540 -0.14479638009
1541 -0.0865384615385
1542 -0.0821256038647
1543 -0.133027522936
1544 -0.115740740741
1545 -0.111627906977
1546 -0.195744680851
1547 -0.111627906977
1548 -0.140271493213
1549 -0.0909090909091
1550 -0.108490566038
1551 -0.129032258065
1552 -0.133027522936
1553 -0.11320754717
1554 -0.184549356223
1555 -0.116822429907
1563 -0.302040816327
1564 -0.228310502283
1565 -0.110526315789
1566 -0.113989637306
1567 -0.100529100529
1568 -0.109375
1569 -0.104712041885
1570 -0.15763546798
1571 -0.118556701031
1572 -0.0806451612903
1573 -0.0756756756757
1574 -0.0947368421053
1575 -0.0994764397906
1576 -0.113989637306
1577 -0.1
1578 -0.161764705882
1579 -0.14
1580 -0.0797872340426
1581 -0.0909090909091
1582 -0.123711340206
1583 -0.104712041885
1584 -0.0855614973262
1585 -0.0802139037433
1586 -0.174757281553
1587 -0.118556701031
1588 -0.0909090909091
1589 -0.0756756756757
1590 -0.0994764397906
1591 -0.118556701031
1592 -0.1
1593 -0.105263157895
1594 -0.154228855721
1602 -0.372384937238
1603 -0.179347826087
1604 -0.122807017544
1605 -0.127906976744
1606 -0.107142857143
1607 -0.10650887574
1608 -0.0903614457831
1609 -0.05625
1610 -0.2
1611 -0.0617283950617
1612 -0.0679012345679
1613 -0.0843373493976
1614 -0.111111111111
1615 -0.116279069767
1616 -0.0903614457831
1617 -0.078313253012
1618 -0.190476190476
1619 -0.0674846625767
1620 -0.0787878787879
1621 -0.0736196319018
1622 -0.0958083832335
1623 -0.10650887574
1624 -0.0736196319018
1625 -0.0853658536585
1626 -0.214659685864
1627 -0.0679012345679
1628 -0.0858895705521
1629 -0.0952380952381
1630 -0.107142857143
1631 -0.107784431138
1632 -0.0958083832335
1633 -0.107142857143
1641 -0.331632653061
1642 -0.268156424581
1643 -0.144736842105
1644 -0.121621621622
1645 -0.108843537415
1646 -0.0833333333333
1647 -0.0763888888889
1648 -0.063829787234
1649 -0.0769230769231
1650 -0.15923566879
1651 -0.0769230769231
1652 -0.0958904109589
1653 -0.102739726027
1654 -0.0769230769231
1655 -0.0774647887324
1656 -0.0704225352113
1657 -0.12
1658 -0.175
1659 -0.0642857142857
1660 -0.102739726027
1661 -0.0633802816901
1662 -0.114864864865
1663 -0.0774647887324
1664 -0.0769230769231
1665 -0.131578947368
1666 -0.148387096774
1667 -0.0704225352113
1668 -0.0952380952381
1669 -0.0958904109589
1670 -0.0769230769231
1671 -0.102739726027
1672 -0.0642857142857
1680 -0.337278106509
1681 -0.188405797101
1682 -0.216783216783
1683 -0.0967741935484
1684 -0.0666666666667
1685 -0.0672268907563
1686 -0.0737704918033
1687 -0.0743801652893
1688 -0.0661157024793
1689 -0.034188034188
1690 -0.175182481752
1691 -0.0819672131148
1692 -0.0813008130081
1693 -0.0894308943089
1694 -0.0826446280992
1695 -0.0588235294118
1696 -0.1328125
1697 -0.0344827586207
1698 -0.176470588235
1699 -0.0819672131148
1700 -0.0901639344262
1701 -0.0666666666667
1702 -0.0975609756098
1703 -0.0967741935484
1704 -0.139534883721
1705 -0.0512820512821
1706 -0.171641791045
1707 -0.0593220338983
1708 -0.0588235294118
1709 -0.075
1710 -0.0588235294118
1711 -0.0975609756098
1719 -0.68275862069
1720 -0.28125
1721 -0.313432835821
1722 -0.432098765432
1723 0.0681818181818
1724 0.093023255814
1725 0.116279069767
1726 0.0681818181818
1727 -0.510416666667
1728 0.093023255814
1729 0.121951219512
1730 -0.31884057971
1731 0.0697674418605
1732 0.046511627907
1733 0.0697674418605
1734 0.0697674418605
1735 -0.557692307692
1736 0.0
1737 0.0454545454545
1738 -0.361111111111
1739 0.0454545454545
1740 0.0454545454545
1741 0.0454545454545
1742 0.0454545454545
1743 -0.566037735849
1744 0.0952380952381
1745 0.0714285714286
1746 -0.308823529412
1747 0.0454545454545
1748 0.093023255814
1749 0.119047619048
1750 0.093023255814
1758 -0.80487804878
1759 -0.225806451613
1760 -0.294117647059
1761 -0.294117647059
1762 -0.657142857143
1763 -0.2
1764 -0.225806451613
1765 -0.172413793103
1766 -0.684210526316
1767 -0.142857142857
1768 -0.142857142857
1769 -0.142857142857
1770 -0.593220338983
1771 -0.172413793103
1772 -0.410256410256
1773 -0.384615384615
1774 -0.7
1775 -0.142857142857
1776 -0.30303030303
1777 -0.172413793103
1778 -0.578947368421
1779 -0.2
1780 -0.172413793103
1781 -0.2
1782 -0.696202531646
1783 -0.178571428571
1784 -0.142857142857
1785 -0.142857142857
1786 -0.586206896552
1787 -0.172413793103
1788 -0.178571428571
1789 -0.172413793103
1797 -0.806451612903
1798 -0.181818181818
1799 -0.333333333333
1800 -0.217391304348
1801 -0.307692307692
1802 -0.689655172414
1803 -0.25
1804 -0.181818181818
1805 -0.64
1806 -0.1
1807 -0.1
1808 -0.05
1809 -0.142857142857
1810 -0.64
1811 -0.344827586207
1812 -0.485714285714
1813 -0.653846153846
1814 -0.1
1815 -0.05
1816 -0.1
1817 -0.142857142857
1818 -0.694915254237
1819 -0.379310344828
1820 -0.25
1821 -0.660377358491
1822 -0.1
1823 -0.1
1824 -0.1
1825 -0.1
1826 -0.64
1827 -0.142857142857
1828 -0.142857142857
1836 -0.824324324324
1837 -0.1875
1838 -0.133333333333
1839 -0.1875
1840 -0.0714285714286
1841 -0.0714285714286
1842 -0.745098039216
1843 -0.0714285714286
1844 -0.566666666667
1845 -0.0714285714286
1846 -0.142857142857
1847 -0.0714285714286
1848 -0.0714285714286
1849 -0.142857142857
1850 -0.75
1851 -0.454545454545
1852 -0.518518518519
1853 -0.0714285714286
1854 -0.0714285714286
1855 -0.0714285714286
1856 -0.0714285714286
1857 -0.0714285714286
1858 -0.75
1859 -0.133333333333
1860 -0.551724137931
1861 -0.0714285714286
1862 -0.0714285714286
1863 -0.0714285714286
1864 -0.0714285714286
1865 -0.0714285714286
1866 -0.697674418605
1867 -0.0714285714286


==> figures/data/qr/repeat-i.dgemm_NT.dat <==
38 0.00308061603254
77 0.00463746554408
116 0.00439003027664
155 0.00503085065137
194 0.00463074992466
233 0.00568636582609
272 0.00557119015877
311 0.00597559617392
350 0.00616279019135
389 0.00718712540196
428 0.00699343076983
467 0.00773555974225
506 0.00781098648287
545 0.00849848789767
584 0.00939180877493
623 0.0104038952184
662 0.00783733234309
701 0.00846987824351
740 0.00732538611152
779 0.00691266481153
818 0.00361907185308
857 0.00345398933972
896 0.000469354876248
935 -0.0029423295017
974 -0.00368093488894
1013 -0.00316558711178
1052 -0.00266126242445
1091 0.000959667049403
1130 -0.000968107399483
1169 2.31231037534e-05
1208 -0.000432174365422
1247 -0.000145565483998
1286 -0.000492300725415
1325 -0.000241515313824
1364 -0.000178638417978
1403 -2.58459375355e-06
1442 -0.000396318773409
1481 -0.000139885222382
1520 -0.000298233936429
1559 -0.000318599859816
1598 0.000483354480092
1637 -2.61073883909e-05
1676 0.000422659230995
1715 0.000317041832836
1754 -0.000511574370124
1793 0.0018127155363
1832 0.000859434682964
1871 0.000996677740864


==> figures/data/qr/repeat-i.dgemm_TN.dat <==
36 -0.0282741499672
75 -0.0290705490496
114 -0.029063451638
153 -0.0289592771482
192 -0.0292569700719
231 -0.0303336435607
270 -0.0328940646832
309 -0.0332414790536
348 -0.0412318019125
387 -0.0419717214863
426 -0.0446774412468
465 -0.0462952489059
504 -0.0485764815632
543 -0.0505919579364
582 -0.0539241638392
621 -0.0553530328842
660 -0.066890070602
699 -0.0650049784168
738 -0.0670524894593
777 -0.0683636341455
816 -0.0709048449098
855 -0.0727512439446
894 -0.075819408849
933 -0.0733462234939
972 -0.0667021882626
1011 -0.0479381608716
1050 -0.0322170476549
1089 -0.0209289696398
1128 -0.0113334256596
1167 -0.00396219275922
1206 -0.00259498856936
1245 -0.00206696329957
1284 -0.0510419113625
1323 -0.000974360231395
1362 -0.00206016429752
1401 -0.00127551712721
1440 -0.00121857952977
1479 -0.00114251782365
1518 -0.00128994297094
1557 -0.00141578573332
1596 0.00215442950707
1635 -0.000680754238395
1674 -0.000932083837162
1713 -0.00105825799971
1752 -0.000110299186543
1791 0.000237778200495
1830 0.00424800242743
1869 -0.0115332428765


==> figures/data/qr/repeat-i.dgeqr2_.dat <==
1 -0.131042066491
40 -0.112683482042
79 -0.111752425785
118 -0.112333897116
157 -0.111269916892
196 -0.109551942351
235 -0.108328993508
274 -0.10651214128
313 -0.106339848549
352 -0.103722171553
391 -0.103954142847
430 -0.10043928844
469 -0.0970231352831
508 -0.0948797390608
547 -0.0941979286636
586 -0.0947712128337
625 -0.0946582297108
664 -0.0981328105392
703 -0.0915812161836
742 -0.0893345814088
781 -0.0825264754418
820 -0.0813345616391
859 -0.0813632371973
898 -0.0744563013359
937 -0.0526937221756
976 -0.0436681222707
1015 -0.0292417888077
1054 -0.0235737000691
1093 -0.0177504857396
1132 -0.0116883007204
1171 -0.00754098068404
1210 -0.00718259608958
1249 -0.00727022498803
1288 -0.00401509084011
1327 -0.00993496299619
1366 -0.0101995724301
1405 -0.0124167326
1444 -0.0115100592692
1483 -0.0127680471436
1522 -0.0113082472217
1561 -0.0134088999338
1600 -0.0120016802352
1639 -0.0111590909091
1678 -0.00843759857008
1717 -0.0121084169021
1756 -0.0183913308913
1795 -0.0229517722255
1834 -0.0314672058638
1873 -0.0451365187713


==> figures/data/qr/repeat-i.dlarft_.dat <==
2 -0.0165496453647
41 -0.00607764075698
80 -0.00551022093434
119 -0.00667764291458
158 -0.0123738120052
197 -0.0115292564822
236 -0.0136118510818
275 -0.0174378167125
314 -0.0205249587895
353 -0.0249084564684
392 -0.0261609702315
431 -0.0300438458283
470 -0.0306898525041
509 -0.0342798404361
548 -0.0364848543408
587 -0.0384077727656
626 -0.0378482385933
665 -0.0404414096358
704 -0.041851519986
743 -0.0434065996094
782 -0.0441762841875
821 -0.0435976906715
860 -0.0480399789056
899 -0.0495930194699
938 -0.0513527765384
977 -0.0460573806457
1016 -0.0607022213123
1055 -0.0599624375868
1094 -0.0538795180723
1133 -0.0371016276843
1172 -0.0487446178925
1211 -0.0457247200432
1250 -0.0387207716483
1289 -0.0374206968279
1328 -0.0474028372184
1367 -0.0511261003773
1406 -0.0488438744778
1445 -0.0515014821498
1484 -0.0566048064816
1523 -0.0579646406896
1562 -0.0565666814636
1601 -0.0633611655156
1640 -0.0746774011512
1679 -0.0810890671169
1718 -0.0868332532436
1757 -0.102449024823
1796 -0.109498079552
1835 -0.136094674556


==> figures/data/qr/repeat-i.dtrmm_RLNU.dat <==
35 -0.168273825859
74 -0.0188922333197
113 -0.0201528031351
152 -0.0201507442104
191 -0.0198142565399
230 -0.0204700530705
269 -0.0204824181975
308 -0.0215936898006
347 -0.0215657508669
386 -0.021576536542
425 -0.0215132178669
464 -0.0216793585443
503 -0.0220090878143
542 -0.0232476653311
581 -0.0229097409521
620 -0.0250193323882
659 -0.0250805032699
698 -0.0266630157616
737 -0.0264683016468
776 -0.0266956585295
815 -0.0279351767906
854 -0.0290776119987
893 -0.0282765905582
932 -0.0291536579192
971 -0.0299872767955
1010 -0.0295369268784
1049 -0.0233274012794
1088 -0.0143020449638
1127 -0.0130727690745
1166 -0.00684775814059
1205 -0.00453807777845
1244 -0.00529872767078
1283 -0.0024638023558
1322 -0.00276233183857
1361 -0.00452696999923
1400 -0.00248036378669
1439 -0.00214505965947
1478 -0.00174961119751
1517 -0.00309514915417
1556 -0.00348349766783
1595 -0.00443180314856
1634 -0.00570057005701
1673 -0.00425827757017
1712 -0.00268678309393
1751 -0.00115815210398
1790 -0.00874935666495
1829 -0.00706001008573
1868 -0.0337899543379


==> figures/data/qr/repeat-i.dtrmm_RLTU.dat <==
39 -0.252453462936
78 -0.258956181682
117 -0.266319356722
156 -0.270432011331
195 -0.27378238342
234 -0.279343452816
273 -0.284363494366
312 -0.28876529898
351 -0.292147839426
390 -0.296076965452
429 -0.299658531686
468 -0.299857755422
507 -0.297416039914
546 -0.291766604401
585 -0.282895873403
624 -0.274004150124
663 -0.21385348613
702 -0.205073405132
741 -0.196553785151
780 -0.193010614297
819 -0.186515398107
858 -0.173437993714
897 -0.129917267147
936 -0.12193913524
975 -0.101131814764
1014 -0.0680909929296
1053 -0.0401379668785
1092 -0.0189647760892
1131 -0.00610986999704
1170 -0.00410455206225
1209 -0.000573065902579
1248 -0.001400337354
1287 -0.00390585541601
1326 3.59880519667e-05
1365 0.000308000308
1404 -0.000372408656432
1443 8.95455563018e-05
1482 -0.00150682933943
1521 0.00181691871961
1560 0.000413882812038
1599 0.00219065321296
1638 0.0014313695947
1677 0.00200698080279
1716 0.0016576875259
1755 0.00154340836013
1794 -0.0114608279165
1833 0.0
1872 -0.0197183098592


==> figures/data/qr/repeat-i.dtrmm_RUNN.dat <==
37 -0.0336006865366
76 -0.0314027067805
115 -0.0338086661236
154 -0.03311390385
193 -0.0312747902594
232 -0.030499507874
271 -0.0307814329418
310 -0.0309498949431
349 -0.0369325266101
388 -0.0359409743279
427 -0.0344058926148
466 -0.0352337789649
505 -0.0340143018002
544 -0.0362479122466
583 -0.0361843123897
622 -0.0364678716458
661 -0.0393135266017
700 -0.0395820673824
739 -0.0391832037108
778 -0.0401505872181
817 -0.0391699479351
856 -0.0396667375462
895 -0.0404538529388
934 -0.0406947684105
973 -0.0381530033262
1012 -0.0367503518409
1051 -0.0320920591809
1090 -0.0236268022042
1129 -0.0139667788282
1168 -0.00577409904144
1207 -0.00405795358903
1246 -0.00336646870137
1285 -0.0154716353352
1324 -0.00312085231553
1363 -0.00130764201377
1402 -0.00231252064751
1441 0.000134252215162
1480 -9.73283371454e-05
1519 -0.000693629281827
1558 -0.000177116542685
1597 0.000132529322113
1636 -0.000602273582775
1675 -0.00104684637529
1714 -0.00464780004131
1753 -0.00436961830099
1792 -0.0147083974688
1831 -0.0259054325956
1870 -0.0208236927348


==> figures/data/qr/smooth-i.dcopy_.dat <==
3 -0.343416370107
4 -0.288035739091
5 -0.261039714474
6 -0.262570989214
7 -0.267151051712
8 -0.266711751457
9 -0.272711435249
10 -0.269998938886
11 0.908861511058
12 -0.288190101302
13 -0.27761915773
14 -0.291407964117
15 -0.273467394813
16 -0.280453177676
17 -0.277635837711
18 -0.289006119111
19 -0.340269908314
20 -0.281187479283
21 -0.266322618343
22 -0.269590367125
23 -0.266697395505
24 -0.268363932572
25 -0.269468130501
26 -0.267044416442
27 0.888089293582
28 -0.257105917809
29 -0.263006384521
30 -0.253650660853
31 -0.260895522063
32 -0.260582660542
33 -0.257894540321
34 -0.267506374757
42 0.0851086264551
43 -0.137362446561
44 -0.135096930784
45 -0.183571700515
46 -0.172529599896
47 -0.162276356688
48 -0.162875383728
49 -0.154520599436
50 1.06989215193
51 -0.135254104081
52 -0.139038196882
53 -0.17188279157
54 -0.164572002031
55 -0.1660854486
56 -0.168168790919
57 -0.151595967824
58 -0.0312855552244
59 -0.146730313253
60 -0.144348595237
61 -0.185410436888
62 -0.165674161121
63 -0.162962118855
64 -0.163409844987
65 -0.149569031816
66 1.10303690307
67 -0.133203590619
68 -0.137731487366
69 -0.173003484824
70 -0.165135313131
71 -0.159700433787
72 -0.164057800598
73 -0.152461512589
81 0.00895850930481
82 -0.159076008974
83 -0.135961829673
84 -0.186151714455
85 -0.172834040329
86 -0.161382699815
87 -0.169972112476
88 -0.154236634824
89 0.648761355926
90 -0.151323352484
91 -0.138467460779
92 -0.177235543865
93 -0.166841330497
94 -0.158238366139
95 -0.165772986652
96 -0.147998576424
97 -0.462141278618
98 -0.153594729511
99 -0.155948998628
100 -0.184999437922
101 -0.165232464853
102 -0.159822365873
103 -0.166186454786
104 -0.159073786909
105 0.381424155983
106 -0.152713231356
107 -0.140033870482
108 -0.178535308018
109 -0.16893681111
110 -0.157408774182
111 -0.162869849911
112 -0.148463269889
120 -0.404570631182
121 -0.139442366761
122 -0.15000120879
123 -0.184531496434
124 -0.166048138759
125 -0.162265547326
126 -0.162759557542
127 -0.147673902657
128 0.247035195518
129 -0.129277702224
130 -0.153846728518
131 -0.177647953704
132 -0.164666390666
133 -0.158837333825
134 -0.163772670297
135 -0.154222360291
136 -0.449278771633
137 -0.138648771453
138 -0.167560970148
139 -0.176793195988
140 -0.166650765309
141 -0.158964781629
142 -0.160871821533
143 -0.156379230029
144 0.274890793711
145 -0.133597844316
146 -0.147549286327
147 -0.180665939545
148 -0.170123550385
149 -0.157249741781
150 -0.160587494131
151 -0.15403070419
159 -0.390682524165
160 -0.142105591977
161 -0.132247166637
162 -0.190201898012
163 -0.16858316793
164 -0.161364846625
165 -0.164265303599
166 -0.151549975345
167 0.199328524576
168 -0.1294714182
169 -0.140928391019
170 -0.187084220508
171 -0.167843240071
172 -0.16144970099
173 -0.164696353298
174 -0.153169152607
175 -0.457644474538
176 -0.138951327282
177 -0.145581115281
178 -0.198066747515
179 -0.166826486623
180 -0.161044900248
181 -0.165189448455
182 -0.151283552568
183 0.281527015986
184 -0.127131265315
185 -0.137906424033
186 -0.18997065435
187 -0.165812319551
188 -0.157878706542
189 -0.161948958842
190 -0.151302560279
198 -0.388645644905
199 -0.132493964998
200 -0.143841446763
201 -0.18154220953
202 -0.182179694989
203 -0.163056383509
204 -0.16141702995
205 -0.149352525877
206 0.179077442253
207 -0.131391571149
208 -0.135785365143
209 -0.173572151222
210 -0.173554576585
211 -0.154369363765
212 -0.164802349128
213 -0.153000840392
214 -0.455295611843
215 -0.143517263352
216 -0.147821118045
217 -0.178075919335
218 -0.185014462091
219 -0.165224573889
220 -0.168465096934
221 -0.154430569084
222 0.234621842629
223 -0.131250815573
224 -0.136375975163
225 -0.180226468461
226 -0.177817627905
227 -0.155070724369
228 -0.160219450154
229 -0.147774884441
237 -0.394028813969
238 -0.128794413352
239 -0.141505841901
240 -0.177076773514
241 -0.170461327498
242 -0.179304564756
243 -0.169011847366
244 -0.155475144229
245 0.155549248968
246 -0.131321998437
247 -0.139596778891
248 -0.171411848291
249 -0.165272943793
250 -0.176978483894
251 -0.16959567698
252 -0.152656328754
253 -0.461706131277
254 -0.140066737842
255 -0.143027419701
256 -0.172007251818
257 -0.167683864599
258 -0.180330327045
259 -0.165176371071
260 -0.157058017822
261 0.205451442701
262 -0.131297651784
263 -0.139550395311
264 -0.165932183997
265 -0.167773617868
266 -0.175225618225
267 -0.171910167355
268 -0.156857832614
276 -0.397180601882
277 -0.126934495594
278 -0.139076330001
279 -0.175277709352
280 -0.174318249931
281 -0.165481819829
282 -0.181812326335
283 -0.152109089154
284 0.139507863017
285 -0.130368502046
286 -0.135276445747
287 -0.163507639228
288 -0.163549080026
289 -0.16179496346
290 -0.176431857286
291 -0.154836861679
292 -0.471978623878
293 -0.135815511956
294 -0.143214030726
295 -0.173473509928
296 -0.166217641038
297 -0.160717951567
298 -0.186063889692
299 -0.154056901738
300 0.212741284647
301 -0.133387660612
302 -0.133982337044
303 -0.173936428297
304 -0.158748409919
305 -0.158208559721
306 -0.178781511059
307 -0.149716313203
315 -0.412808878995
316 -0.127747312003
317 -0.137464788601
318 -0.169823559805
319 -0.165964081099
320 -0.161038006357
321 -0.167022120051
322 -0.167743440488
323 0.124327131086
324 -0.128626294176
325 -0.143636623804
326 -0.169378096562
327 -0.163320197814
328 -0.164334798624
329 -0.160856101105
330 -0.168371771778
331 -0.48460806679
332 -0.137984316064
333 -0.14449494349
334 -0.174700997934
335 -0.160412652767
336 -0.15805988859
337 -0.167762899331
338 -0.162188492153
339 0.201465661755
340 -0.131305423474
341 -0.134162417824
342 -0.167498171534
343 -0.164058965887
344 -0.152256382898
345 -0.167032531548
346 -0.162607743812
354 -0.428269706758
355 -0.142158924309
356 -0.127838946981
357 -0.16969665825
358 -0.170931682126
359 -0.163608137069
360 -0.165397173241
361 -0.14610868778
362 0.13296192457
363 -0.132644302912
364 -0.138469186062
365 -0.166786699366
366 -0.162985655995
367 -0.158150183204
368 -0.160847277967
369 -0.157006548878
370 -0.49681192686
371 -0.137591752771
372 -0.146911035688
373 -0.166226464251
374 -0.161679531684
375 -0.158794977836
376 -0.173137228088
377 -0.151683816573
378 0.215384735084
379 -0.133644318654
380 -0.133462153735
381 -0.171293168828
382 -0.163269849138
383 -0.155212169382
384 -0.167036964041
385 -0.150601081913
393 -0.432867175647
394 -0.159986838804
395 -0.129801587979
396 -0.162250693947
397 -0.163528870128
398 -0.153034852904
399 -0.161500017525
400 -0.152251961528
401 0.1181859053
402 -0.150495744129
403 -0.13672048766
404 -0.172424668934
405 -0.160354559534
406 -0.155846638884
407 -0.164430440077
408 -0.148392217939
409 -0.504234177187
410 -0.159521920923
411 -0.155024693373
412 -0.166938864008
413 -0.16345599822
414 -0.156899714125
415 -0.160642228349
416 -0.152331582782
417 0.156149021237
418 -0.146188044517
419 -0.135779648292
420 -0.166892240116
421 -0.165023468696
422 -0.15778824207
423 -0.163378284411
424 -0.146998640318
432 -0.435848134048
433 -0.139984748729
434 -0.142815040208
435 -0.173055318309
436 -0.166281930818
437 -0.160784223007
438 -0.163648896523
439 -0.150938648543
440 0.0914674207569
441 -0.125635318955
442 -0.156881603575
443 -0.165296864345
444 -0.161502894548
445 -0.154559184587
446 -0.164524651684
447 -0.152019796946
448 -0.512196243739
449 -0.137197820341
450 -0.162429451686
451 -0.174612233038
452 -0.161869047247
453 -0.157612459622
454 -0.164494243216
455 -0.143901564081
456 0.145818368205
457 -0.128508318438
458 -0.150921017007
459 -0.167099965045
460 -0.165377526365
461 -0.162739119896
462 -0.16346236653
463 -0.148737065358
471 -0.452480200708
472 -0.137204120047
473 -0.119481545473
474 -0.184515567126
475 -0.161569038919
476 -0.156785442163
477 -0.160616019921
478 -0.147650698743
479 0.0706465229122
480 -0.128929767618
481 -0.132785018231
482 -0.188413124206
483 -0.164286350278
484 -0.159779323781
485 -0.166215335641
486 -0.154435040468
487 -0.51682179176
488 -0.137239747505
489 -0.142082776156
490 -0.1915394746
491 -0.166007279848
492 -0.16130040827
493 -0.165262927096
494 -0.146156925962
495 0.146810274914
496 -0.13404920155
497 -0.132008143215
498 -0.179470290079
499 -0.162118187643
500 -0.15455143093
501 -0.16048229628
502 -0.1503653724
510 -0.461701036915
511 -0.126616975788
512 -0.131242624421
513 -0.16841915518
514 -0.185716031921
515 -0.155348129592
516 -0.16364458778
517 -0.146035030986
518 0.0703385705915
519 -0.127682451835
520 -0.133243685701
521 -0.163607583814
522 -0.181133205729
523 -0.15756509371
524 -0.158401913486
525 -0.142666251096
526 -0.529887564121
527 -0.141753612704
528 -0.147176248789
529 -0.172123222139
530 -0.179896312291
531 -0.158161278102
532 -0.163580119096
533 -0.152168406423
534 0.117566172594
535 -0.133289259925
536 -0.132992830138
537 -0.169492810646
538 -0.182184106842
539 -0.158103075509
540 -0.162330803198
541 -0.156013366849
549 -0.464833700071
550 -0.129901480477
551 -0.127964285906
552 -0.162501817745
553 -0.163362406251
554 -0.173360620153
555 -0.159218674963
556 -0.1531086366
557 0.0472238308889
558 -0.124283368799
559 -0.142303382239
560 -0.167395863129
561 -0.156878672518
562 -0.176617102523
563 -0.159177784327
564 -0.153237775404
565 -0.527926027145
566 -0.1496128458
567 -0.135500726307
568 -0.166796640385
569 -0.162040899546
570 -0.179317847078
571 -0.166556473931
572 -0.155820064109
573 0.100769892059
574 -0.128985418251
575 -0.128657405556
576 -0.163208915189
577 -0.164258331474
578 -0.169581616061
579 -0.152583806732
580 -0.148722418709
588 -0.471409636128
589 -0.132209511211
590 -0.126621953669
591 -0.162589050177
592 -0.170857274084
593 -0.157899318978
594 -0.182168094116
595 -0.144747147209
596 0.0264085421406
597 -0.131569605103
598 -0.132354039739
599 -0.157877598554
600 -0.165583873935
601 -0.153046388628
602 -0.181163324388
603 -0.141197498766
604 -0.542156860282
605 -0.148414483212
606 -0.140425049885
607 -0.165499424815
608 -0.161051673539
609 -0.157146536389
610 -0.188157949177
611 -0.153667344855
612 0.0586774086966
613 -0.128827855369
614 -0.134717562047
615 -0.168221864192
616 -0.158895708904
617 -0.158879662161
618 -0.179558559291
619 -0.148175948329
627 -0.484076968934
628 -0.132600851008
629 -0.125488111697
630 -0.160160530209
631 -0.16240669536
632 -0.157869190877
633 -0.164445503204
634 -0.173138971521
635 0.00785542781326
636 -0.127823201928
637 -0.130235128573
638 -0.167672999615
639 -0.165254698906
640 -0.160424853723
641 -0.163286321165
642 -0.166610068288
643 -0.543350189335
644 -0.14899138422
645 -0.137432076095
646 -0.169178284883
647 -0.164154544418
648 -0.160886799147
649 -0.159777353771
650 -0.177545973273
651 0.0336406866353
652 -0.126224399539
653 -0.129995970922
654 -0.165684902478
655 -0.168025347364
656 -0.153039236428
657 -0.157508101067
658 -0.16412903494
666 -0.438157868879
667 -0.143823495542
668 -0.11905873808
669 -0.160901434368
670 -0.164308023206
671 -0.159287420523
672 -0.157715942012
673 -0.151664892198
674 -0.0589086650177
675 -0.130256353569
676 -0.134108532032
677 -0.166520721923
678 -0.155293918147
679 -0.155540654029
680 -0.16555879254
681 -0.149786327899
682 -0.510166863164
683 -0.147198101434
684 -0.140001206083
685 -0.159645174524
686 -0.156225572463
687 -0.156304259609
688 -0.160186688901
689 -0.142001655102
690 -0.0121013972686
691 -0.133147721136
692 -0.127832507856
693 -0.164901916162
694 -0.161031239353
695 -0.155031985442
696 -0.16094010695
697 -0.146877752163
705 -0.413021820468
706 -0.189187755089
707 -0.10931002228
708 -0.148401042354
709 -0.160569837908
710 -0.155821779189
711 -0.159186898583
712 -0.147840283316
713 -0.0418038124918
714 -0.159180951155
715 -0.129055566248
716 -0.161934026044
717 -0.155624497152
718 -0.153454426847
719 -0.160748807583
720 -0.147603002148
721 -0.513157042093
722 -0.194567920827
723 -0.14148955961
724 -0.161926990861
725 -0.152198541301
726 -0.149553818493
727 -0.171220395279
728 -0.154825821907
729 -0.0362151148104
730 -0.155975785607
731 -0.134028284888
732 -0.16069531368
733 -0.154374515849
734 -0.152415697438
735 -0.16170576505
736 -0.14729876575
744 -0.411933568046
745 -0.140599515717
746 -0.139525181441
747 -0.149200446185
748 -0.156823669163
749 -0.153131486959
750 -0.158050225389
751 -0.141651045551
752 -0.0964226649649
753 -0.128015898937
754 -0.150380421896
755 -0.163135889456
756 -0.156797206118
757 -0.155593518255
758 -0.154363734354
759 -0.141849164946
760 -0.493387518852
761 -0.1530786075
762 -0.160680852662
763 -0.165509980467
764 -0.165279146404
765 -0.154089136727
766 -0.157542651925
767 -0.146873657438
768 -0.0596050119525
769 -0.12759876201
770 -0.151797525206
771 -0.158202491928
772 -0.154077444365
773 -0.159454031943
774 -0.146871333565
775 -0.147864097429
783 -0.379092350909
784 -0.138225566953
785 -0.115105992646
786 -0.172556984585
787 -0.156115033765
788 -0.153860191983
789 -0.160143219143
790 -0.144812032696
791 -0.113234284889
792 -0.122405831456
793 -0.134859025816
794 -0.183139900391
795 -0.151029267393
796 -0.150193509373
797 -0.16139619667
798 -0.145057372443
799 -0.472796174787
800 -0.154032535423
801 -0.139741734543
802 -0.181874504936
803 -0.165342869891
804 -0.164146974547
805 -0.167827895019
806 -0.14865038536
807 -0.0990316714821
808 -0.124484255779
809 -0.131504962246
810 -0.178597926257
811 -0.161618005843
812 -0.154001616665
813 -0.15777866381
814 -0.146249487951
822 -0.354512664509
823 -0.13455867368
824 -0.115989940091
825 -0.151058662628
826 -0.181702354216
827 -0.143595964439
828 -0.157164783454
829 -0.146582921503
830 -0.127562769026
831 -0.127318480989
832 -0.126350646927
833 -0.163680210948
834 -0.185078827375
835 -0.156079800948
836 -0.161372221609
837 -0.146561116915
838 -0.447458941111
839 -0.156091300601
840 -0.137279454335
841 -0.170568718508
842 -0.185057171751
843 -0.158445772155
844 -0.163922122054
845 -0.146498163736
846 -0.0740356348171
847 -0.13026580647
848 -0.127471517579
849 -0.163861996528
850 -0.170308140782
851 -0.160026805533
852 -0.151654406844
853 -0.143808504395
861 -0.307133548996
862 -0.134364777217
863 -0.118356600292
864 -0.148972359343
865 -0.152636564434
866 -0.178773326172
867 -0.161054667864
868 -0.140346595497
869 -0.090705116541
870 -0.131920314424
871 -0.124010511343
872 -0.15806855428
873 -0.162376520398
874 -0.174303496939
875 -0.158575582849
876 -0.14757229024
877 -0.390628876738
878 -0.151211869962
879 -0.142851176594
880 -0.165297051578
881 -0.156452298393
882 -0.187437253829
883 -0.160753744988
884 -0.14593468248
885 -0.0656812089004
886 -0.12836819956
887 -0.122519046633
888 -0.152328221165
889 -0.161011094855
890 -0.171655095293
891 -0.159872647824
892 -0.148907661612
900 -0.248849522243
901 -0.129998265922
902 -0.111572248595
903 -0.151921096313
904 -0.149362331688
905 -0.1473998511
906 -0.179578933149
907 -0.144748635557
908 -0.0973871910473
909 -0.128688090776
910 -0.130446812369
911 -0.15480858316
912 -0.154810491053
913 -0.157902530547
914 -0.172831142007
915 -0.141787952671
916 -0.355113895244
917 -0.155298483075
918 -0.129720270349
919 -0.163448909963
920 -0.157624603497
921 -0.150490405209
922 -0.186171936354
923 -0.146150163296
924 -0.0371903245418
925 -0.128630323557
926 -0.125148791772
927 -0.157852853266
928 -0.151885658597
929 -0.149259544689
930 -0.175450852626
931 -0.144482364352
939 -0.17405068498
940 -0.132758152649
941 -0.109063789522
942 -0.145502310497
943 -0.143216880984
944 -0.152691773345
945 -0.152704874823
946 -0.171519564015
947 -0.148479183844
948 -0.126737276707
949 -0.125194337505
950 -0.145949743308
951 -0.153635994238
952 -0.144715880295
953 -0.1449812823
954 -0.1726160401
955 -0.258166744315
956 -0.151189211018
957 -0.131397046356
958 -0.161183496444
959 -0.152648597564
960 -0.149654129205
961 -0.150642292926
962 -0.172605710165
963 -0.115798540819
964 -0.121698176154
965 -0.12668844
966 -0.147906551279
967 -0.154418478724
968 -0.154379062106
969 -0.16746436931
970 -0.166060588492
978 -0.173199504981
979 -0.13326388931
980 -0.111458896855
981 -0.152560010506
982 -0.149435771272
983 -0.139912180394
984 -0.148882571442
985 -0.138128147495
986 -0.245882402013
987 -0.123430250811
988 -0.121341402798
989 -0.155621876962
990 -0.143902126813
991 -0.142661937009
992 -0.149381939929
993 -0.139386148875
994 -0.294753652625
995 -0.156542231473
996 -0.126254664921
997 -0.148560787908
998 -0.144417788187
999 -0.149383400546
1000 -0.157837324882
1001 -0.150348420255
1002 -0.189187649771
1003 -0.119653892954
1004 -0.131550881288
1005 -0.153685363722
1006 -0.152168024371
1007 -0.140982961519
1008 -0.15342181884
1009 -0.1430639051
1017 -0.132321670884
1018 -0.178062309635
1019 -0.109033644409
1020 -0.14853307016
1021 -0.154967187079
1022 -0.13994443665
1023 -0.143295158748
1024 -0.139974523629
1025 -0.236689035302
1026 -0.150099414198
1027 -0.121050024151
1028 -0.145995459012
1029 -0.151459374322
1030 -0.143289567274
1031 -0.151433079481
1032 -0.139735094913
1033 -0.261669507086
1034 -0.183730336805
1035 -0.130833092102
1036 -0.162564583477
1037 -0.147635713848
1038 -0.140241774184
1039 -0.137472084932
1040 -0.141910232188
1041 -0.201367199892
1042 -0.146852738089
1043 -0.122756570856
1044 -0.151422977299
1045 -0.157841579706
1046 -0.141331793754
1047 -0.156222987231
1048 -0.136645627832
1056 -0.0958241698331
1057 -0.125974428164
1058 -0.141727061245
1059 -0.140336019041
1060 -0.140589684462
1061 -0.133069658878
1062 -0.140606097392
1063 -0.12956921131
1064 -0.22477198237
1065 -0.11528396272
1066 -0.155048433629
1067 -0.15559707077
1068 -0.145764308469
1069 -0.139997480532
1070 -0.147501494536
1071 -0.144026853304
1072 -0.197921059352
1073 -0.151949747385
1074 -0.156971476465
1075 -0.157265471675
1076 -0.15422135835
1077 -0.147199677673
1078 -0.145758829645
1079 -0.144286800164
1080 -0.151149745059
1081 -0.122838230392
1082 -0.150546394473
1083 -0.143991513139
1084 -0.145737534761
1085 -0.134782482407
1086 -0.145733766834
1087 -0.138796119782
1095 -0.057353801789
1096 -0.13735881581
1097 -0.116702475399
1098 -0.172494703983
1099 -0.139455427205
1100 -0.137912438169
1101 -0.146338327787
1102 -0.133628454674
1103 -0.155843564796
1104 -0.116655078884
1105 -0.118344954923
1106 -0.178815234588
1107 -0.144919024859
1108 -0.146331053086
1109 -0.153488813755
1110 -0.140635730563
1111 -0.166028056433
1112 -0.161827820782
1113 -0.135442490317
1114 -0.190551508048
1115 -0.149915177815
1116 -0.155515788808
1117 -0.150241136357
1118 -0.137578046414
1119 -0.137370257994
1120 -0.124535373422
1121 -0.124226775072
1122 -0.18238496493
1123 -0.149866109707
1124 -0.146377200574
1125 -0.14666965425
1126 -0.137283702897
1134 0.157723392006
1135 -0.154505736477
1136 -0.11363312537
1137 -0.135364420327
1138 -0.172952351984
1139 -0.135682086496
1140 -0.137830946642
1141 -0.131754551423
1142 -0.0830906326119
1143 -0.113335044055
1144 -0.125889725719
1145 -0.152990432495
1146 -0.175700253029
1147 -0.141661046244
1148 -0.139106836132
1149 -0.139801749634
1150 -0.0900547385879
1151 -0.157848629892
1152 -0.12975815593
1153 -0.16398369412
1154 -0.179961662838
1155 -0.143295785165
1156 -0.151105679372
1157 -0.137538819057
1158 -0.053154990778
1159 -0.119874521015
1160 -0.121862700499
1161 -0.152354898333
1162 -0.178189873083
1163 -0.141662505719
1164 -0.141072608862
1165 -0.137536061136
1173 0.177048039475
1174 -0.165177652169
1175 -0.11532639993
1176 -0.134533799589
1177 -0.131363552675
1178 -0.164031247653
1179 -0.129639525913
1180 -0.121046914026
1181 -0.0767505173543
1182 -0.117391609792
1183 -0.116570291989
1184 -0.148122410412
1185 -0.139793503481
1186 -0.16855532755
1187 -0.146093689855
1188 -0.122558442532
1189 -0.110860208971
1190 -0.157155078346
1191 -0.131955166217
1192 -0.155244014905
1193 -0.153310711639
1194 -0.180464009157
1195 -0.145811923166
1196 -0.135456203167
1197 -0.0894219588701
1198 -0.119481734242
1199 -0.123716372631
1200 -0.120829962051
1201 -0.138763151235
1202 -0.175956046496
1203 -0.144130528842
1204 -0.137420883853
1212 -0.110022753549
1213 -0.155558698175
1214 -0.109559459147
1215 -0.142636320183
1216 -0.13874883767
1217 -0.134493082219
1218 -0.161283886959
1219 -0.118182161685
1220 -0.132988247211
1221 -0.118811518982
1222 -0.12102296369
1223 -0.144439405675
1224 -0.142272047038
1225 -0.135630987649
1226 -0.16287333863
1227 -0.124485152039
1228 -0.161768909918
1229 -0.163337026995
1230 -0.134429437409
1231 -0.163611807847
1232 -0.149330934344
1233 -0.138028288167
1234 -0.192833154044
1235 -0.136218309178
1236 -0.139015102817
1237 -0.121022153533
1238 -0.122874965826
1239 -0.153099852447
1240 -0.140477122856
1241 -0.155516881679
1242 -0.179038453467
1243 -0.133749220612
1251 -0.348609321971
1252 -0.166692045385
1253 -0.0873132151142
1254 -0.124008119018
1255 -0.133037662931
1256 -0.128702225407
1257 -0.129055955971
1258 -0.171356827832
1259 -0.169582563582
1260 -0.112058146506
1261 -0.114481551729
1262 -0.151869124485
1263 -0.144365214129
1264 -0.144746075129
1265 -0.13561201016
1266 -0.162349390934
1267 -0.161290650874
1268 -0.114417267078
1269 -0.136002522436
1270 -0.153635051612
1271 -0.14283946236
1272 -0.145455171188
1273 -0.151861565707
1274 -0.195037153435
1275 -0.237684021728
1276 -0.135976820036
1277 -0.11410285003
1278 -0.151784884686
1279 -0.151868893706
1280 -0.135594812042
1281 -0.133627594899
1282 -0.169246818487
1290 -0.346888244867
1291 -0.150277513278
1292 -0.131276364042
1293 -0.148273612123
1294 -0.141107276498
1295 -0.130915659583
1296 -0.123433704333
1297 -0.120944755067
1298 -0.164655120245
1299 -0.107796100094
1300 -0.12122561781
1301 -0.142695810621
1302 -0.13861777495
1303 -0.136263311221
1304 -0.13620310836
1305 -0.118356229801
1306 -0.17454990503
1307 -0.113632603508
1308 -0.123427631936
1309 -0.151037835903
1310 -0.141053732685
1311 -0.148295015661
1312 -0.145894102244
1313 -0.125932124416
1314 -0.152037456382
1315 -0.110659481473
1316 -0.116493465904
1317 -0.143437072013
1318 -0.14344216563
1319 -0.141059974451
1320 -0.141044650557
1321 -0.13620886944
1329 -0.213850914519
1330 -0.216265955337
1331 -0.115367503644
1332 -0.136448395133
1333 -0.130781774976
1334 -0.122846641696
1335 -0.117403688571
1336 -0.117428980889
1337 -0.10343711236
1338 -0.158802187035
1339 -0.109233083406
1340 -0.149246684263
1341 -0.149693266756
1342 -0.142013011198
1343 -0.142510278395
1344 -0.117780449112
1345 -0.114709914201
1346 -0.144203728104
1347 -0.123524149426
1348 -0.152225789931
1349 -0.139036416061
1350 -0.136396212434
1351 -0.13423940513
1352 -0.123611547843
1353 -0.123222873122
1354 -0.162185293062
1355 -0.118152316729
1356 -0.136426182981
1357 -0.144576821959
1358 -0.136761992572
1359 -0.13986443368
1360 -0.142014369541
1368 -0.219764485778
1369 -0.158463605429
1370 -0.172080821436
1371 -0.147717103198
1372 -0.11667486447
1373 -0.122909245438
1374 -0.124967576122
1375 -0.116319152754
1376 -0.109887748831
1377 -0.113354414882
1378 -0.155849280471
1379 -0.145450719185
1380 -0.139911574646
1381 -0.134342090221
1382 -0.125328476273
1383 -0.122457134561
1384 -0.12798166708
1385 -0.116653864768
1386 -0.153141217055
1387 -0.150433961387
1388 -0.133450692154
1389 -0.139454509832
1390 -0.134321242986
1391 -0.131055757474
1392 -0.121982243652
1393 -0.111145938436
1394 -0.153120616959
1395 -0.133882676411
1396 -0.136701899101
1397 -0.124911599234
1398 -0.134328124846
1399 -0.11962227908
1407 -0.232458166955
1408 -0.149378107789
1409 -0.121661958085
1410 -0.176515263867
1411 -0.118125905993
1412 -0.115370406734
1413 -0.111826805321
1414 -0.115396969024
1415 -0.123207109992
1416 -0.0963612799471
1417 -0.10653599522
1418 -0.196451253218
1419 -0.143423331138
1420 -0.125225992888
1421 -0.127886498161
1422 -0.125203331497
1423 -0.1130601525
1424 -0.125209781312
1425 -0.118920603123
1426 -0.206788726217
1427 -0.13743838716
1428 -0.130913074008
1429 -0.134383131778
1430 -0.12523754816
1431 -0.126077482513
1432 -0.0923756948743
1433 -0.108985950096
1434 -0.191145972098
1435 -0.136974404452
1436 -0.125181935087
1437 -0.134400562877
1438 -0.118943430071
1446 -0.251567037382
1447 -0.162598303663
1448 -0.124071409732
1449 -0.116403171009
1450 -0.171674946969
1451 -0.110088119457
1452 -0.110004758269
1453 -0.103079215508
1454 -0.114135131971
1455 -0.0895689516178
1456 -0.107341556671
1457 -0.14432375114
1458 -0.181286108469
1459 -0.127829948467
1460 -0.134504069966
1461 -0.134524223012
1462 -0.120445087448
1463 -0.103887117787
1464 -0.103882934961
1465 -0.144270658851
1466 -0.18122135508
1467 -0.134473130494
1468 -0.140528568229
1469 -0.131231771081
1470 -0.133778643804
1471 -0.0963336870356
1472 -0.0963715686166
1473 -0.131231743469
1474 -0.187065918627
1475 -0.127421723711
1476 -0.124109792316
1477 -0.127423078537
1485 -0.308608450568
1486 -0.178976971846
1487 -0.119122719912
1488 -0.123262760841
1489 -0.115878944782
1490 -0.182217317477
1491 -0.112603854827
1492 -0.109258981931
1493 -0.109186147481
1494 -0.093701700393
1495 -0.081339294557
1496 -0.124294048059
1497 -0.135247699398
1498 -0.189313951398
1499 -0.135272610986
1500 -0.11259339513
1501 -0.146627302436
1502 -0.101528485368
1503 -0.0928460682732
1504 -0.145253292709
1505 -0.134706874767
1506 -0.182133010989
1507 -0.130518017031
1508 -0.119567044057
1509 -0.142506638634
1510 -0.0971961563059
1511 -0.0971594685955
1512 -0.138815065648
1513 -0.123686895373
1514 -0.191682471714
1515 -0.138838509249
1516 -0.108812818139
1524 -0.274562190509
1525 -0.18949970044
1526 -0.118752235783
1527 -0.126301960647
1528 -0.130924382686
1529 -0.110535031022
1530 -0.172604754901
1531 -0.0978333808201
1532 -0.109559368323
1533 -0.0806608517615
1534 -0.0890741505021
1535 -0.114133140103
1536 -0.123394761406
1537 -0.118821750832
1538 -0.168275653076
1539 -0.114113602052
1540 -0.137884598482
1541 -0.0890549766613
1542 -0.089497052453
1543 -0.1308897034
1544 -0.122787187284
1545 -0.118778893364
1546 -0.18950171626
1547 -0.123400697468
1548 -0.133173747265
1549 -0.0933623977778
1550 -0.106276687018
1551 -0.126871008991
1552 -0.130845569597
1553 -0.106228631258
1554 -0.18689018207
1555 -0.114668639938
1563 -0.29375164893
1564 -0.212770602841
1565 -0.0926951076433
1566 -0.11193637513
1567 -0.103774931893
1568 -0.117776636505
1569 -0.10794027957
1570 -0.160607746212
1571 -0.1184426263
1572 -0.089264116601
1573 -0.0843845396276
1574 -0.0979570353333
1575 -0.107931794148
1576 -0.127547745533
1577 -0.108443005322
1578 -0.164762197413
1579 -0.149709984494
1580 -0.10428542146
1581 -0.0888357740285
1582 -0.12169664421
1583 -0.118352409744
1584 -0.0942038955021
1585 -0.0941273824599
1586 -0.17771262137
1587 -0.123552950017
1588 -0.0888138492395
1589 -0.0843704828468
1590 -0.113141033508
1591 -0.126833727726
1592 -0.108432884181
1593 -0.108488071304
1594 -0.15719033644
1602 -0.360965391274
1603 -0.17756688119
1604 -0.120925116543
1605 -0.126001779877
1606 -0.111119936581
1607 -0.110443974859
1608 -0.094392702075
1609 -0.0604086134375
1610 -0.20673017814
1611 -0.0659015224554
1612 -0.0720807850206
1613 -0.0942835770348
1614 -0.120786796719
1615 -0.120189408062
1616 -0.0944653573159
1617 -0.0944047638889
1618 -0.202486172781
1619 -0.0777198123381
1620 -0.0888968612862
1621 -0.077709158998
1622 -0.0998145150299
1623 -0.110467597692
1624 -0.077711289666
1625 -0.0833371189905
1626 -0.210862932513
1627 -0.0720647866049
1628 -0.0777640411929
1629 -0.105163929788
1630 -0.105186699874
1631 -0.0938488420625
1632 -0.105787406713
1633 -0.0992508789815
1641 -0.323900005164
1642 -0.266640038057
1643 -0.142914792602
1644 -0.112986579647
1645 -0.120520377218
1646 -0.0952989477469
1647 -0.10223620686
1648 -0.0760084059732
1649 -0.0803129533489
1650 -0.176556028677
1651 -0.0819700236674
1652 -0.100840747877
1653 -0.0939606897032
1654 -0.0889485438539
1655 -0.075529338529
1656 -0.0825618661737
1657 -0.123173776237
1658 -0.185741519222
1659 -0.0693991278333
1660 -0.100855237854
1661 -0.0754736653912
1662 -0.112963804565
1663 -0.0825256554617
1664 -0.0819509700855
1665 -0.141215681228
1666 -0.153017019384
1667 -0.0754909450391
1668 -0.113723074641
1669 -0.107666905228
1670 -0.0819415245066
1671 -0.0939587947641
1672 -0.062308389381
1680 -0.341001376844
1681 -0.186733547472
1682 -0.229215487842
1683 -0.10297765767
1684 -0.073068327713
1685 -0.0652761001494
1686 -0.0882414103188
1687 -0.0807289200459
1688 -0.0795421199449
1689 -0.0492844123077
1690 -0.188120168216
1691 -0.0882735216576
1692 -0.103740564507
1693 -0.0875530563505
1694 -0.0807045050046
1695 -0.0652281655742
1696 -0.129895395556
1697 -0.0410808574138
1698 -0.174760614493
1699 -0.0882605540073
1700 -0.0882549143625
1701 -0.0730591629352
1702 -0.0875122226558
1703 -0.0949126101882
1704 -0.136699036606
1705 -0.0492661057645
1706 -0.169886739055
1707 -0.0573115004802
1708 -0.065270868394
1709 -0.0647412915463
1710 -0.0568848681979
1711 -0.0875468807046
1719 -0.680755683752
1720 -0.262440719108
1721 -0.295532107367
1722 -0.404908318121
1723 0.0726736164874
1724 0.0745784047183
1725 0.0744352686331
1726 0.0727901856465
1727 -0.517831958037
1728 0.0977340984109
1729 0.151181955108
1730 -0.315899878198
1731 0.097726140907
1732 0.120973997357
1733 0.0744862419612
1734 0.0744146244238
1735 -0.554981329519
1736 0.00433225172705
1737 0.0727499008561
1738 -0.330522704386
1739 0.0499603714646
1740 0.0954849556667
1741 0.0500459743788
1742 0.0727109904419
1743 -0.553859911161
1744 0.100100506016
1745 0.0762420317619
1746 -0.320546314114
1747 0.0954336694571
1748 0.0744450552274
1749 0.100124981238
1750 0.0745884914109
1758 -0.811335828633
1759 -0.252869463509
1760 -0.31883280251
1761 -0.318712633405
1762 -0.669196001095
1763 -0.228010509511
1764 -0.25302322828
1765 -0.201472366874
1766 -0.694609239822
1767 -0.173011498532
1768 -0.172792507853
1769 -0.172768175556
1770 -0.590558633055
1771 -0.201410877146
1772 -0.406203522917
1773 -0.406177318903
1774 -0.709915899294
1775 -0.17274085996
1776 -0.298258731222
1777 -0.201290542483
1778 -0.59362110969
1779 -0.227891469296
1780 -0.201443326801
1781 -0.228050521689
1782 -0.706237379414
1783 -0.172969247706
1784 -0.172969247706
1785 -0.172859639821
1786 -0.600714378004
1787 -0.201322927705
1788 -0.172847461167
1789 -0.201287651602
1797 -0.805042520491
1798 -0.176748038955
1799 -0.329164435045
1800 -0.21260056542
1801 -0.303506505855
1802 -0.687767087559
1803 -0.245479507884
1804 -0.17677886049
1805 -0.637466005358
1806 -0.09438707665
1807 -0.0945736088444
1808 -0.0945227364278
1809 -0.137753751175
1810 -0.637720915716
1811 -0.375521226866
1812 -0.482526280911
1813 -0.651240319511
1814 -0.0944869831889
1815 -0.0945548357056
1816 -0.0946057250889
1817 -0.137638961381
1818 -0.693023434128
1819 -0.375496565559
1820 -0.245335139625
1821 -0.657902704327
1822 -0.0944342288611
1823 -0.0944342288611
1824 -0.0944681664944
1825 -0.0943493847889
1826 -0.637705816287
1827 -0.13741096146
1828 -0.137427122238
1836 -0.836889311386
1837 -0.246159694958
1838 -0.1960612256
1839 -0.246138594382
1840 -0.138323533135
1841 -0.138419992921
1842 -0.763454742248
1843 -0.13858879754
1844 -0.597697100026
1845 -0.138274558238
1846 -0.138419271437
1847 -0.138346914841
1848 -0.138298677111
1849 -0.13844339031
1850 -0.768029464154
1851 -0.451736702924
1852 -0.553023917444
1853 -0.138635653262
1854 -0.1382496885
1855 -0.138466793675
1856 -0.138322056889
1857 -0.138442670881
1858 -0.768055246744
1859 -0.195879826156
1860 -0.583836693054
1861 -0.138297189143
1862 -0.138490203056
1863 -0.138200682183
1864 -0.138417822833
1865 -0.138369569357
1866 -0.719422030811
1867 -0.138466076317


==> figures/data/qr/smooth-i.dgemm_NT.dat <==
38 0.00936875519803
77 0.0106138723463
116 0.0107857177192
155 0.0111111179613
194 0.0112251183206
233 0.0125422380817
272 0.0117872046632
311 0.0127100465036
350 0.0130388046319
389 0.0143061983171
428 0.0141762574158
467 0.0152613999143
506 0.0151733170254
545 0.0161763328484
584 0.0169584513758
623 0.017606472072
662 0.0152207363201
701 0.0171031691102
740 0.015370916658
779 0.0145236764075
818 0.0122833383058
857 0.0114263154598
896 0.00903607073395
935 0.00519187552407
974 0.00130488217244
1013 0.00132430144494
1052 0.000246562079527
1091 0.000753860384295
1130 0.000527801064125
1169 0.000969728089879
1208 0.000317283282093
1247 0.000346070367096
1286 6.04697669605e-05
1325 0.00018067294693
1364 1.88962229883e-05
1403 0.000226594424399
1442 -5.46224349368e-05
1481 8.24004862108e-05
1520 -5.59888592095e-05
1559 -3.57857026542e-05
1598 0.00046665733524
1637 0.000407304760247
1676 0.000658331040016
1715 0.000687666779764
1754 0.000584360199514
1793 0.00445357113803
1832 -0.000476542859265
1871 -0.00221074327058


==> figures/data/qr/smooth-i.dgemm_TN.dat <==
36 0.0126631824209
75 0.0113897269694
114 0.0112458091512
153 0.0126329329086
192 0.0135277152504
231 0.0138040135887
270 0.0134024043593
309 0.0145438548346
348 0.0159998026526
387 0.017064219319
426 0.0169088026911
465 0.0175615390398
504 0.0186097978919
543 0.0191534408648
582 0.0187970042647
621 0.0203184180999
660 0.0229818190911
699 0.0266287886037
738 0.0264425748106
777 0.0270402430881
816 0.0273495473546
855 0.0272694703357
894 0.0331794517777
933 0.0250320033531
972 0.0212002876368
1011 0.0153458986784
1050 0.0149274726295
1089 0.0128219177194
1128 0.0106819760946
1167 0.0102601073387
1206 0.00814681760693
1245 0.00435994181297
1284 -0.0456406830298
1323 0.000584944981443
1362 0.000791929314828
1401 0.000886738771077
1440 0.000238660412279
1479 -6.45032365075e-05
1518 -0.000177063184575
1557 -0.000783549581495
1596 -0.000905557797758
1635 -0.00012055612855
1674 -0.00051233257619
1713 -0.000907137940243
1752 1.97929163411e-05
1791 0.000611289117156
1830 0.00495276846813
1869 -0.0133907198666


==> figures/data/qr/smooth-i.dgeqr2_.dat <==
1 -0.0720399089294
40 -0.0484176026013
79 -0.0459801250071
118 -0.0453619159724
157 -0.0426583075715
196 -0.0405349940665
235 -0.0388739440645
274 -0.0364011684271
313 -0.0367120809438
352 -0.0349182566364
391 -0.0334831588265
430 -0.0292344713711
469 -0.0257490277993
508 -0.0237144511384
547 -0.0146676396695
586 -0.0262853462197
625 -0.0269254856512
664 -0.0349832684787
703 -0.0311583341526
742 -0.0324985871286
781 -0.0290386802006
820 -0.0330293986975
859 -0.0355498505898
898 -0.0378063844552
937 -0.0249656908905
976 -0.024976301181
1015 -0.0138352334331
1054 -0.0116434472889
1093 -0.00890061081038
1132 -0.00458500675155
1171 0.000154885969161
1210 -0.00339168206422
1249 -0.00445331565475
1288 -0.0112109729622
1327 -0.0093486673731
1366 -0.0101778760419
1405 -0.0121164875889
1444 -0.0119578017315
1483 -0.0125033476325
1522 -0.0112799385737
1561 -0.014514955546
1600 -0.0126424388548
1639 -0.0116270117929
1678 -0.00914169084919
1717 -0.0111125660599
1756 -0.0165334332392
1795 -0.0182621257183
1834 -0.0254681993134
1873 -0.0379367757395


==> figures/data/qr/smooth-i.dlarft_.dat <==
2 -0.0184871173316
41 0.000357391879474
80 0.000695160005772
119 -0.000235277218329
158 -0.00580885675967
197 -0.00564782009589
236 -0.00746028815542
275 -0.0115484681052
314 -0.0136973081796
353 -0.0183166206292
392 -0.0189692427784
431 -0.0226226318521
470 -0.0229255672756
509 -0.0264600041588
548 -0.0283872437337
587 -0.0304686545801
626 -0.0292590924042
665 -0.0322518902019
704 -0.0331308296751
743 -0.0347236499989
782 -0.0352226022939
821 -0.0319684576157
860 -0.0388117713044
899 -0.0410177832925
938 -0.0431078695794
977 -0.0376840148099
1016 -0.047760678978
1055 -0.0486703895904
1094 -0.0431666985203
1133 -0.027619319433
1172 -0.0343549088462
1211 -0.0393884070382
1250 -0.035509201442
1289 -0.0375244516947
1328 -0.047331973023
1367 -0.0511257601997
1406 -0.048702946034
1445 -0.0509188216408
1484 -0.0574431023278
1523 -0.0598339929568
1562 -0.0576442899888
1601 -0.0637795603851
1640 -0.0745396184033
1679 -0.0813211663806
1718 -0.0867220272839
1757 -0.104329917252
1796 -0.110807803008
1835 -0.13735151613


==> figures/data/qr/smooth-i.dtrmm_RLNU.dat <==
35 -0.16803246371
74 -0.0182567327065
113 -0.0198732452887
152 -0.0193797516129
191 -0.0195598523453
230 -0.0199238472044
269 -0.0203267546054
308 -0.0209923821581
347 -0.0208654364319
386 -0.020980111222
425 -0.0212061682163
464 -0.0211915588009
503 -0.0217360210733
542 -0.0227191375411
581 -0.0227832251667
620 -0.0245787195014
659 -0.0249161500201
698 -0.0262329100356
737 -0.0260678766128
776 -0.0258544797463
815 -0.0275469008092
854 -0.0281586045158
893 -0.0277996322034
932 -0.0283861385607
971 -0.0295184005445
1010 -0.0292173635338
1049 -0.0225944692869
1088 -0.0136150704828
1127 -0.0126037610544
1166 -0.00653117929508
1205 0.00489367517181
1244 -0.00449620702055
1283 -0.00205522567605
1322 -0.00447152057798
1361 -0.00431150692686
1400 -0.00268817989527
1439 -0.00378243384328
1478 -0.00312126325708
1517 -0.0030313830336
1556 -0.00273918240145
1595 -0.00462118376181
1634 -0.00633155077174
1673 -0.00433042162742
1712 -0.00136692614332
1751 -0.0022748653112
1790 -0.00618707054002
1829 -0.00590343293271
1868 -0.0204473973364


==> figures/data/qr/smooth-i.dtrmm_RLTU.dat <==
39 0.0248151504611
78 0.022407986729
117 0.0149040688986
156 0.0110735760249
195 0.00678923228955
234 0.00300941049033
273 -0.0033856969465
312 -0.00915035498469
351 -0.0117545420264
390 -0.0173049760652
429 -0.0197788873757
468 -0.0201533471547
507 -0.0189435862709
546 -0.0121438439743
585 -0.00591079227276
624 0.00191910019738
663 0.0766085068292
702 0.0726350141114
741 0.0667815234728
780 0.0501118524042
819 0.0347226580147
858 0.0267822754671
897 0.0116091626071
936 -0.00613471156888
975 -0.0203532903366
1014 -0.013265352461
1053 -0.00251716621386
1092 0.00669302716599
1131 0.010836477156
1170 0.00714377527577
1209 0.00725034579668
1248 0.00448424945454
1287 0.000669713420953
1326 0.00308511825274
1365 0.00176292260209
1404 0.00137746310626
1443 0.00105569557496
1482 -0.00050576031692
1521 0.00182745392092
1560 0.00078496270456
1599 0.00190261448191
1638 0.000887256859692
1677 0.00108681820826
1716 0.000975596821614
1755 -0.00133810165202
1794 -0.0131773445357
1833 -0.00193013932529
1872 -0.0154243131403


==> figures/data/qr/smooth-i.dtrmm_RUNN.dat <==
37 -0.00745115677875
76 -0.00467538523956
115 -0.00659820717193
154 -0.00518937617489
193 -0.00294582243029
232 -0.00167769930145
271 -0.00167700091624
310 -0.00116982974908
349 -0.00747213599237
388 -0.00567384033421
427 -0.00375140403271
466 -0.00402307895555
505 -0.00342763331042
544 -0.00462888581264
583 -0.00598302105031
622 -0.0071427230919
661 -0.0103933535527
700 -0.0119661164375
739 -0.0132669675421
778 -0.016442068777
817 -0.0181330466801
856 -0.0211364624521
895 -0.0236911102135
934 -0.0273658787788
973 -0.0281225981289
1012 -0.0294930593615
1051 -0.0268017256702
1090 -0.0196680515059
1129 -0.0112169679746
1168 -0.00408631925995
1207 -0.00250809579776
1246 -0.00196239459318
1285 -0.0143326562155
1324 -0.00202496627646
1363 -0.000184780038375
1402 -0.0011144698317
1441 -1.57750877612e-05
1480 0.000779727545542
1519 0.0010504759779
1558 0.000690719165322
1597 0.0010397466113
1636 -7.83001831915e-05
1675 -0.000667589510212
1714 -0.00239013708715
1753 -0.00355790308586
1792 -0.014220250343
1831 -0.0220126270288
1870 -0.0110587542136


==> figures/data/qr/split-i.dcopy_.dat <==
3 -0.343416370107
4 -0.289894158357
5 -0.262991177778
6 -0.264523362534
7 -0.269068017969
8 -0.268635283676
9 -0.27461382431
10 -0.2719191079
11 0.908861511058
12 -0.290062599794
13 -0.279527155241
14 -0.293254834287
15 -0.275371687136
16 -0.282342679769
17 -0.279527762026
18 -0.290873609244
19 -0.340269908314
20 -0.283083446143
21 -0.268255128138
22 -0.271501239079
23 -0.268619597369
24 -0.270286442749
25 -0.271380892785
26 -0.268970914309
27 0.888089293582
28 -0.259056389089
29 -0.264929997101
30 -0.255610144735
31 -0.262831344385
32 -0.262512552191
33 -0.259841274028
34 -0.269422740219
42 0.0852422119525
43 -0.141929499072
44 -0.139664804469
45 -0.187884108867
46 -0.176888888889
47 -0.166666666667
48 -0.16726618705
49 -0.158946412352
50 1.07015082427
51 -0.139925373134
52 -0.143651529194
53 -0.176313446126
54 -0.169064748201
55 -0.170556552962
56 -0.172629695886
57 -0.156164383562
58 -0.0311722337758
59 -0.151376146789
60 -0.149034038638
61 -0.189851268591
62 -0.170250896057
63 -0.167567567568
64 -0.168014375562
65 -0.154197080292
66 1.10326449728
67 -0.138059701493
68 -0.142592592593
69 -0.177619893428
70 -0.169811320755
71 -0.16440831075
72 -0.168761220826
73 -0.157221206581
81 0.00919702343001
82 -0.163434903047
83 -0.140417457306
84 -0.190348525469
85 -0.177111716621
86 -0.165745856354
87 -0.174270072993
88 -0.158627087199
89 0.649170524044
90 -0.15578358209
91 -0.142992424242
92 -0.181571815718
93 -0.171245421245
94 -0.162661737523
95 -0.170173833486
96 -0.152478952292
97 -0.462011811509
98 -0.158139534884
99 -0.160482374768
100 -0.189407540395
101 -0.169724770642
102 -0.164358264081
103 -0.170642201835
104 -0.163585951941
105 0.381744909509
106 -0.157355679702
107 -0.144749290445
108 -0.183047790803
109 -0.173515981735
110 -0.162037037037
111 -0.167433302668
112 -0.153127917834
120 -0.404321908705
121 -0.143822393822
122 -0.154285714286
123 -0.188644688645
124 -0.170252572498
125 -0.166509877705
126 -0.166979362101
127 -0.152007648184
128 0.247590674612
129 -0.1337890625
130 -0.158293838863
131 -0.18190212373
132 -0.169014084507
133 -0.16320754717
134 -0.168075117371
135 -0.158594491928
136 -0.449037281363
137 -0.143133462282
138 -0.171962616822
139 -0.181146025878
140 -0.171028037383
141 -0.163361661945
142 -0.165258215962
143 -0.160832544939
144 0.275439407956
145 -0.138266796495
146 -0.152153110048
147 -0.185082872928
148 -0.174603174603
149 -0.161778618732
150 -0.165094339623
151 -0.158594491928
159 -0.390252422223
160 -0.146365422397
161 -0.136590229312
162 -0.194237918216
163 -0.172709923664
164 -0.165543792108
165 -0.168421052632
166 -0.155793573515
167 0.200239609741
168 -0.133866133866
169 -0.145256916996
170 -0.191231343284
171 -0.172084130019
172 -0.16570327553
173 -0.168905950096
174 -0.157434402332
175 -0.457236076202
176 -0.143422354105
177 -0.15
178 -0.202205882353
179 -0.171128107075
180 -0.165384615385
181 -0.169540229885
182 -0.155642023346
183 0.282483069345
184 -0.131736526946
185 -0.142433234421
186 -0.194237918216
187 -0.17017208413
188 -0.16231884058
189 -0.166346153846
190 -0.155793573515
198 -0.387936571632
199 -0.136734693878
200 -0.148036253776
201 -0.185576923077
202 -0.186180422265
203 -0.167158308751
204 -0.165517241379
205 -0.153539381854
206 0.180555837374
207 -0.135714285714
208 -0.140101522843
209 -0.177669902913
210 -0.177669902913
211 -0.1585728444
212 -0.168958742633
213 -0.157213930348
214 -0.454615606319
215 -0.147887323944
216 -0.152152152152
217 -0.182256509161
218 -0.189111747851
219 -0.1694417238
220 -0.172682926829
221 -0.15873015873
222 0.236153575203
223 -0.135714285714
224 -0.140830800405
225 -0.184438040346
226 -0.182080924855
227 -0.159405940594
228 -0.164532019704
229 -0.152152152152
237 -0.392899811705
238 -0.132984293194
239 -0.145661157025
240 -0.181008902077
241 -0.174476570289
242 -0.183251231527
243 -0.173
244 -0.159552845528
245 0.157890428899
246 -0.135557872784
247 -0.143743536711
248 -0.175473579262
249 -0.169338677355
250 -0.181008902077
251 -0.173652694611
252 -0.156822810591
253 -0.460618683702
254 -0.144329896907
255 -0.147270854789
256 -0.176119402985
257 -0.171828171828
258 -0.184418145957
259 -0.169338677355
260 -0.161257606491
261 0.20787661406
262 -0.135699373695
263 -0.143892339545
264 -0.17017017017
265 -0.172
266 -0.179385530228
267 -0.176119402985
268 -0.161094224924
276 -0.395403298347
277 -0.13104189044
278 -0.143160127253
279 -0.179149797571
280 -0.178207739308
281 -0.169404517454
282 -0.185671039354
283 -0.156087408949
284 0.143168676224
285 -0.13447171825
286 -0.139361702128
287 -0.167523124358
288 -0.167523124358
289 -0.165808444902
290 -0.180344478217
291 -0.158878504673
292 -0.470284070501
293 -0.139978791092
294 -0.147368421053
295 -0.177484787018
296 -0.170256410256
297 -0.164778578785
298 -0.19
299 -0.158168574402
300 0.216625971143
301 -0.137673425827
302 -0.13829787234
303 -0.178026449644
304 -0.162886597938
305 -0.162357807653
306 -0.182828282828
307 -0.153926701571
315 -0.410115569653
316 -0.1317233809
317 -0.141458106638
318 -0.173640167364
319 -0.169811320755
320 -0.164904862579
321 -0.170859538784
322 -0.171548117155
323 0.129973648104
324 -0.132675438596
325 -0.147629310345
326 -0.173277661795
327 -0.167192429022
328 -0.168243953733
329 -0.164730728617
330 -0.172233820459
331 -0.48202073172
332 -0.142082429501
333 -0.148546824543
334 -0.178608515057
335 -0.164383561644
336 -0.162076271186
337 -0.171727748691
338 -0.166140904311
339 0.207492066412
340 -0.135519125683
341 -0.13834422658
342 -0.171548117155
343 -0.168067226891
344 -0.156382978723
345 -0.171038824764
346 -0.166666666667
354 -0.424242080649
355 -0.146017699115
356 -0.131756756757
357 -0.173447537473
358 -0.174705251876
359 -0.167386609071
360 -0.169181034483
361 -0.149944873208
362 0.141749580049
363 -0.136618141097
364 -0.142380422692
365 -0.170600858369
366 -0.16684723727
367 -0.161956521739
368 -0.164680390033
369 -0.160869565217
370 -0.492906937552
371 -0.141583054627
372 -0.150881057269
373 -0.170075349839
374 -0.165584415584
375 -0.162689804772
376 -0.17697228145
377 -0.155701754386
378 0.224815399786
379 -0.137737961926
380 -0.137583892617
381 -0.175213675214
382 -0.167206040992
383 -0.159214830971
384 -0.170967741935
385 -0.154605263158
393 -0.426787653623
394 -0.163697104677
395 -0.133640552995
396 -0.16592920354
397 -0.167220376523
398 -0.156774916013
399 -0.165188470067
400 -0.156004489338
401 0.131412597078
402 -0.154279279279
403 -0.140571428571
404 -0.176148796499
405 -0.164079822616
406 -0.159598214286
407 -0.16814159292
408 -0.152198421646
409 -0.498368130383
410 -0.163333333333
411 -0.158836689038
412 -0.170704845815
413 -0.167220376523
414 -0.160714285714
415 -0.164444444444
416 -0.156179775281
417 0.169816526417
418 -0.150112866817
419 -0.139747995418
420 -0.170704845815
421 -0.168874172185
422 -0.161649944259
423 -0.167220376523
424 -0.150900900901
432 -0.426767786448
433 -0.143691588785
434 -0.146511627907
435 -0.176602924634
436 -0.169875424689
437 -0.164383561644
438 -0.167235494881
439 -0.154555940023
440 0.110952933179
441 -0.12945368171
442 -0.160550458716
443 -0.168934240363
444 -0.165148063781
445 -0.158256880734
446 -0.168181818182
447 -0.155709342561
448 -0.503494999462
449 -0.141010575793
450 -0.166097838453
451 -0.178251121076
452 -0.165532879819
453 -0.161327231121
454 -0.168181818182
455 -0.147674418605
456 0.166270942715
457 -0.132387706856
458 -0.154734411085
459 -0.170814479638
460 -0.16912599319
461 -0.166476624857
462 -0.167235494881
463 -0.152601156069
471 -0.439429962058
472 -0.140794223827
473 -0.12315270936
474 -0.187927107062
475 -0.165105386417
476 -0.160377358491
477 -0.164126611958
478 -0.15119047619
479 0.0991151032941
480 -0.132603406326
481 -0.136473429952
482 -0.191827468785
483 -0.167832167832
484 -0.163337250294
485 -0.16976744186
486 -0.158018867925
487 -0.503959276018
488 -0.140963855422
489 -0.145758661888
490 -0.19503945885
491 -0.169570267131
492 -0.164912280702
493 -0.168800931315
494 -0.149821640904
495 0.177327584683
496 -0.13784764208
497 -0.135757575758
498 -0.183066361556
499 -0.16569428238
500 -0.158205430933
501 -0.164126611958
502 -0.154028436019
510 -0.442910860543
511 -0.130162703379
512 -0.134831460674
513 -0.171837708831
514 -0.189031505251
515 -0.158787878788
516 -0.167067307692
517 -0.149509803922
518 0.112309839619
519 -0.13125
520 -0.136815920398
521 -0.167067307692
522 -0.184488836663
523 -0.161016949153
524 -0.161835748792
525 -0.146191646192
526 -0.511463106397
527 -0.145320197044
528 -0.150735294118
529 -0.17556346382
530 -0.183313748531
531 -0.16164053076
532 -0.167067307692
533 -0.155717761557
534 0.161369238126
535 -0.13698630137
536 -0.136645962733
537 -0.173031026253
538 -0.185663924794
539 -0.16164053076
540 -0.165865384615
541 -0.15961305925
549 -0.437699357107
550 -0.133333333333
551 -0.131443298969
552 -0.165841584158
553 -0.166666666667
554 -0.176613885505
555 -0.16253101737
556 -0.156445556946
557 0.107034708736
558 -0.127741935484
559 -0.145754119138
560 -0.170761670762
561 -0.160248447205
562 -0.179829890644
563 -0.16253101737
564 -0.15664160401
565 -0.500938804754
566 -0.153074027604
567 -0.139030612245
568 -0.170160295931
569 -0.165432098765
570 -0.182587666264
571 -0.169950738916
572 -0.1592039801
573 0.163658498879
574 -0.132561132561
575 -0.132220795892
576 -0.166666666667
577 -0.167694204686
578 -0.173006134969
579 -0.156054931336
580 -0.152201257862
588 -0.433149362012
589 -0.135526315789
590 -0.129973474801
591 -0.165816326531
592 -0.174022698613
593 -0.161125319693
594 -0.185323383085
595 -0.148051948052
596 0.110894753158
597 -0.134920634921
598 -0.135704874835
599 -0.161125319693
600 -0.168781725888
601 -0.156330749354
602 -0.184308841843
603 -0.14453125
604 -0.504522705158
605 -0.151750972763
606 -0.143790849673
607 -0.168781725888
608 -0.164331210191
609 -0.160462130937
610 -0.191358024691
611 -0.157014157014
612 0.145702908413
613 -0.132275132275
614 -0.138157894737
615 -0.171500630517
616 -0.162196679438
617 -0.162196679438
618 -0.182835820896
619 -0.151554404145
627 -0.431508089411
628 -0.135869565217
629 -0.128767123288
630 -0.163372859025
631 -0.165571616294
632 -0.160949868074
633 -0.167539267016
634 -0.176165803109
635 0.12581931282
636 -0.131147540984
637 -0.133514986376
638 -0.170795306389
639 -0.168407310705
640 -0.163588390501
641 -0.166448230668
642 -0.169712793734
643 -0.489925658141
644 -0.15220293725
645 -0.140730717185
646 -0.172323759791
647 -0.167320261438
648 -0.164041994751
649 -0.162943495401
650 -0.18064516129
651 0.15468606856
652 -0.129604365621
653 -0.133333333333
654 -0.168848167539
655 -0.171241830065
656 -0.156291390728
657 -0.160737812912
658 -0.167320261438
666 -0.357827720925
667 -0.147018030513
668 -0.122332859175
669 -0.163956639566
670 -0.167341430499
671 -0.162346521146
672 -0.160762942779
673 -0.154794520548
674 0.0964797777798
675 -0.133426966292
676 -0.137254901961
677 -0.169582772544
678 -0.158469945355
679 -0.158686730506
680 -0.168690958165
681 -0.152892561983
682 -0.429245333996
683 -0.150344827586
684 -0.143254520167
685 -0.162822252374
686 -0.159400544959
687 -0.159400544959
688 -0.163265306122
689 -0.145228215768
690 0.150875448772
691 -0.136427566807
692 -0.131170662906
693 -0.168021680217
694 -0.164179104478
695 -0.158253751705
696 -0.164179104478
697 -0.150137741047
705 -0.297200727098
706 -0.192151556157
707 -0.112592592593
708 -0.151558073654
709 -0.163636363636
710 -0.158931082982
711 -0.162237762238
712 -0.150997150997
713 0.178486203462
714 -0.162237762238
715 -0.13226744186
716 -0.165034965035
717 -0.158707865169
718 -0.156558533145
719 -0.163865546218
720 -0.150782361309
721 -0.401280777691
722 -0.197580645161
723 -0.144699140401
724 -0.165034965035
725 -0.155367231638
726 -0.152758132956
727 -0.174273858921
728 -0.157968970381
729 0.185136712532
730 -0.159154929577
731 -0.137283236994
732 -0.163865546218
733 -0.157524613221
734 -0.15558698727
735 -0.164804469274
736 -0.150568181818
744 -0.254347534088
745 -0.143703703704
746 -0.1426448737
747 -0.152269399707
748 -0.15988372093
749 -0.156204379562
750 -0.161103047896
751 -0.144756277696
752 0.188860248523
753 -0.131221719457
754 -0.15350877193
755 -0.166184971098
756 -0.15988372093
757 -0.15866084425
758 -0.157434402332
759 -0.144970414201
760 -0.333610209167
761 -0.156204379562
762 -0.163768115942
763 -0.168587896254
764 -0.168345323741
765 -0.157205240175
766 -0.160636758321
767 -0.15
768 0.236902224549
769 -0.130827067669
770 -0.154970760234
771 -0.161337209302
772 -0.157205240175
773 -0.162554426705
774 -0.15
775 -0.151026392962
783 -0.155891780188
784 -0.141321044547
785 -0.118296529968
786 -0.175516224189
787 -0.159159159159
788 -0.156862745098
789 -0.163173652695
790 -0.147865853659
791 0.266363832427
792 -0.125588697017
793 -0.137984496124
794 -0.186046511628
795 -0.154078549849
796 -0.153262518968
797 -0.1644245142
798 -0.148091603053
799 -0.247392801805
800 -0.157099697885
801 -0.142857142857
802 -0.184861717613
803 -0.168405365127
804 -0.167164179104
805 -0.17087667162
806 -0.151745068285
807 0.286033027118
808 -0.127725856698
809 -0.134674922601
810 -0.181551976574
811 -0.164670658683
812 -0.157099697885
813 -0.160902255639
814 -0.149390243902
822 -0.0486109900757
823 -0.1376
824 -0.119086460033
825 -0.154088050314
826 -0.184568835098
827 -0.146687697161
828 -0.160186625194
829 -0.149606299213
830 0.370746641484
831 -0.130434782609
832 -0.129449838188
833 -0.166666666667
834 -0.187969924812
835 -0.159126365055
836 -0.164341085271
837 -0.149606299213
838 -0.132555394027
839 -0.159126365055
840 -0.140350877193
841 -0.173579109063
842 -0.187969924812
843 -0.16149068323
844 -0.166924265842
845 -0.149606299213
846 0.454227585421
847 -0.133440514469
848 -0.13064516129
849 -0.166924265842
850 -0.173312883436
851 -0.163043478261
852 -0.1546875
853 -0.14691943128
861 0.118846575239
862 -0.137417218543
863 -0.121416526138
864 -0.151960784314
865 -0.155591572123
866 -0.181674565561
867 -0.163987138264
868 -0.143327841845
869 0.59174769845
870 -0.135
871 -0.127090301003
872 -0.161030595813
873 -0.16532905297
874 -0.177215189873
875 -0.16155088853
876 -0.150572831424
877 0.0670961678766
878 -0.154220779221
879 -0.145901639344
880 -0.168269230769
881 -0.159420289855
882 -0.190327613105
883 -0.163723916533
884 -0.148936170213
885 0.635545321331
886 -0.131447587354
887 -0.125628140704
888 -0.155339805825
889 -0.163987138264
890 -0.174603174603
891 -0.162903225806
892 -0.151960784314
900 -0.61390351577
901 -0.13298791019
902 -0.114638447972
903 -0.154882154882
904 -0.152284263959
905 -0.150337837838
906 -0.182410423453
907 -0.147707979626
908 -0.799760670124
909 -0.131715771231
910 -0.133448873484
911 -0.157718120805
912 -0.157718120805
913 -0.160804020101
914 -0.175697865353
915 -0.144804088586
916 -0.856364678899
917 -0.158249158249
918 -0.13275862069
919 -0.166389351082
920 -0.160535117057
921 -0.153456998314
922 -0.18901453958
923 -0.149152542373
924 -0.784793814433
925 -0.131715771231
926 -0.128249566724
927 -0.160804020101
928 -0.154882154882
929 -0.152284263959
930 -0.178396072013
931 -0.147707979626
939 -0.464140224988
940 -0.135714285714
941 -0.112132352941
942 -0.148409893993
943 -0.146126760563
944 -0.155594405594
945 -0.155594405594
946 -0.174358974359
947 -0.751033057851
948 -0.12972972973
949 -0.128158844765
950 -0.148861646235
951 -0.15652173913
952 -0.14762741652
953 -0.147887323944
954 -0.175468483816
955 -0.783408071749
956 -0.15411558669
957 -0.134408602151
958 -0.164075993092
959 -0.155594405594
960 -0.152631578947
961 -0.153577661431
962 -0.175468483816
963 -0.739482200647
964 -0.124773960217
965 -0.12972972973
966 -0.150877192982
967 -0.157342657343
968 -0.157342657343
969 -0.170395869191
970 -0.168965517241
978 -0.324705658039
979 -0.136194029851
980 -0.114503816794
981 -0.155393053016
982 -0.152293577982
983 -0.142857142857
984 -0.151736745887
985 -0.141001855288
986 -0.708176100629
987 -0.12641509434
988 -0.124293785311
989 -0.158469945355
990 -0.146788990826
991 -0.145756457565
992 -0.152293577982
993 -0.142329020333
994 -0.728704784131
995 -0.159420289855
996 -0.129213483146
997 -0.151459854015
998 -0.147329650092
999 -0.152293577982
1000 -0.160649819495
1001 -0.153284671533
1002 -0.686698176907
1003 -0.122641509434
1004 -0.134579439252
1005 -0.15664845173
1006 -0.155109489051
1007 -0.143911439114
1008 -0.156363636364
1009 -0.146025878004
1017 -0.119846656611
1018 -0.180811808118
1019 -0.112
1020 -0.151340996169
1021 -0.157794676806
1022 -0.142857142857
1023 -0.146153846154
1024 -0.142857142857
1025 -0.624047417443
1026 -0.152963671128
1027 -0.124015748031
1028 -0.148854961832
1029 -0.154285714286
1030 -0.146153846154
1031 -0.154285714286
1032 -0.142581888247
1033 -0.632754342432
1034 -0.18647166362
1035 -0.133720930233
1036 -0.165413533835
1037 -0.150476190476
1038 -0.143133462282
1039 -0.140384615385
1040 -0.144787644788
1041 -0.607460035524
1042 -0.149712092131
1043 -0.125736738703
1044 -0.154285714286
1045 -0.160680529301
1046 -0.144230769231
1047 -0.159090909091
1048 -0.139534883721
1056 0.126088726089
1057 -0.128834355828
1058 -0.144578313253
1059 -0.14314516129
1060 -0.143434343434
1061 -0.135902636917
1062 -0.143434343434
1063 -0.132382892057
1064 -0.529933481153
1065 -0.118257261411
1066 -0.157790927022
1067 -0.158415841584
1068 -0.14859437751
1069 -0.142857142857
1070 -0.150300601202
1071 -0.146881287726
1072 -0.516421291053
1073 -0.154761904762
1074 -0.159763313609
1075 -0.160079051383
1076 -0.157057654076
1077 -0.15
1078 -0.14859437751
1079 -0.147177419355
1080 -0.489182692308
1081 -0.125773195876
1082 -0.153386454183
1083 -0.146881287726
1084 -0.14859437751
1085 -0.137651821862
1086 -0.14859437751
1087 -0.141700404858
1095 0.437486822686
1096 -0.140127388535
1097 -0.119565217391
1098 -0.175152749491
1099 -0.142250530786
1100 -0.140724946695
1101 -0.149159663866
1102 -0.136460554371
1103 -0.407027818448
1104 -0.119565217391
1105 -0.121212121212
1106 -0.181451612903
1107 -0.147679324895
1108 -0.149159663866
1109 -0.15625
1110 -0.143459915612
1111 -0.409620991254
1112 -0.164609053498
1113 -0.13829787234
1114 -0.193227091633
1115 -0.152719665272
1116 -0.158333333333
1117 -0.153039832285
1118 -0.140425531915
1119 -0.389140271493
1120 -0.127429805616
1121 -0.127155172414
1122 -0.185110663984
1123 -0.152719665272
1124 -0.149159663866
1125 -0.149473684211
1126 -0.140127388535
1134 1.18556366586
1135 -0.157205240175
1136 -0.116438356164
1137 -0.138084632517
1138 -0.175588865096
1139 -0.138392857143
1140 -0.140625
1141 -0.134529147982
1142 -0.279850746269
1143 -0.116173120729
1144 -0.128668171558
1145 -0.155701754386
1146 -0.178343949045
1147 -0.144444444444
1148 -0.141906873614
1149 -0.142538975501
1150 -0.283858998145
1151 -0.160520607375
1152 -0.132584269663
1153 -0.166666666667
1154 -0.182590233546
1155 -0.146017699115
1156 -0.153846153846
1157 -0.140311804009
1158 -0.253384912959
1159 -0.122727272727
1160 -0.124716553288
1161 -0.155021834061
1162 -0.18085106383
1163 -0.144444444444
1164 -0.143805309735
1165 -0.140311804009
1173 1.82621627364
1174 -0.167800453515
1175 -0.118072289157
1176 -0.137209302326
1177 -0.134117647059
1178 -0.166666666667
1179 -0.132387706856
1180 -0.12380952381
1181 -0.214132762313
1182 -0.120192307692
1183 -0.119331742243
1184 -0.150812064965
1185 -0.142523364486
1186 -0.171171171171
1187 -0.148837209302
1188 -0.125295508274
1189 -0.242798353909
1190 -0.159817351598
1191 -0.13475177305
1192 -0.157894736842
1193 -0.155963302752
1194 -0.183035714286
1195 -0.14849187935
1196 -0.138173302108
1197 -0.226694915254
1198 -0.122302158273
1199 -0.126491646778
1200 -0.123543123543
1201 -0.141531322506
1202 -0.178571428571
1203 -0.146853146853
1204 -0.140186915888
1212 1.85904139434
1213 -0.158150851582
1214 -0.112244897959
1215 -0.145320197044
1216 -0.141439205955
1217 -0.137157107232
1218 -0.163855421687
1219 -0.120906801008
1220 -0.221476510067
1221 -0.121518987342
1222 -0.123737373737
1223 -0.147058823529
1224 -0.144963144963
1225 -0.138271604938
1226 -0.165467625899
1227 -0.127182044888
1228 -0.248917748918
1229 -0.165865384615
1230 -0.137157107232
1231 -0.166265060241
1232 -0.151960784314
1233 -0.140740740741
1234 -0.195348837209
1235 -0.138957816377
1236 -0.228888888889
1237 -0.123737373737
1238 -0.125628140704
1239 -0.155717761557
1240 -0.143209876543
1241 -0.158150851582
1242 -0.181603773585
1243 -0.136476426799
1251 -0.396261682243
1252 -0.169230769231
1253 -0.0901408450704
1254 -0.126684636119
1255 -0.135638297872
1256 -0.131367292225
1257 -0.131720430108
1258 -0.173913043478
1259 -0.230952380952
1260 -0.114754098361
1261 -0.117166212534
1262 -0.15445026178
1263 -0.146981627297
1264 -0.147368421053
1265 -0.13829787234
1266 -0.164948453608
1267 -0.223021582734
1268 -0.117166212534
1269 -0.138666666667
1270 -0.15625
1271 -0.145502645503
1272 -0.148148148148
1273 -0.15445026178
1274 -0.197530864198
1275 -0.294117647059
1276 -0.138666666667
1277 -0.116847826087
1278 -0.15445026178
1279 -0.15445026178
1280 -0.13829787234
1281 -0.136363636364
1282 -0.171794871795
1290 -0.380566801619
1291 -0.152777777778
1292 -0.133903133903
1293 -0.150837988827
1294 -0.143661971831
1295 -0.133522727273
1296 -0.126074498567
1297 -0.123563218391
1298 -0.207792207792
1299 -0.110465116279
1300 -0.123919308357
1301 -0.145251396648
1302 -0.141242937853
1303 -0.1388101983
1304 -0.1388101983
1305 -0.121037463977
1306 -0.217054263566
1307 -0.116279069767
1308 -0.126074498567
1309 -0.153631284916
1310 -0.143661971831
1311 -0.150837988827
1312 -0.148459383754
1313 -0.128571428571
1314 -0.195767195767
1315 -0.113372093023
1316 -0.119186046512
1317 -0.14606741573
1318 -0.14606741573
1319 -0.143661971831
1320 -0.143661971831
1321 -0.1388101983
1329 -0.242666666667
1330 -0.218579234973
1331 -0.11801242236
1332 -0.138972809668
1333 -0.133333333333
1334 -0.125382262997
1335 -0.12
1336 -0.12
1337 -0.135951661631
1338 -0.161290322581
1339 -0.111801242236
1340 -0.151785714286
1341 -0.15223880597
1342 -0.144578313253
1343 -0.14501510574
1344 -0.12037037037
1345 -0.147147147147
1346 -0.146706586826
1347 -0.126153846154
1348 -0.154761904762
1349 -0.14156626506
1350 -0.138972809668
1351 -0.136778115502
1352 -0.126153846154
1353 -0.154761904762
1354 -0.164705882353
1355 -0.120743034056
1356 -0.138972809668
1357 -0.147147147147
1358 -0.139393939394
1359 -0.142424242424
1360 -0.144578313253
1368 -0.24
1369 -0.160883280757
1370 -0.17445482866
1371 -0.150159744409
1372 -0.119205298013
1373 -0.125412541254
1374 -0.127450980392
1375 -0.118811881188
1376 -0.133116883117
1377 -0.115894039735
1378 -0.158227848101
1379 -0.147909967846
1380 -0.142394822006
1381 -0.13680781759
1382 -0.127868852459
1383 -0.125
1384 -0.150641025641
1385 -0.119205298013
1386 -0.155555555556
1387 -0.152866242038
1388 -0.135922330097
1389 -0.141935483871
1390 -0.13680781759
1391 -0.133550488599
1392 -0.145161290323
1393 -0.113712374582
1394 -0.155555555556
1395 -0.136363636364
1396 -0.139158576052
1397 -0.127450980392
1398 -0.13680781759
1399 -0.122112211221
1407 -0.246951219512
1408 -0.151724137931
1409 -0.124113475177
1410 -0.17880794702
1411 -0.120567375887
1412 -0.117857142857
1413 -0.114285714286
1414 -0.117857142857
1415 -0.13986013986
1416 -0.0989010989011
1417 -0.109090909091
1418 -0.198697068404
1419 -0.145833333333
1420 -0.127659574468
1421 -0.130281690141
1422 -0.127659574468
1423 -0.130281690141
1424 -0.127659574468
1425 -0.121428571429
1426 -0.209003215434
1427 -0.13986013986
1428 -0.133333333333
1429 -0.136842105263
1430 -0.127659574468
1431 -0.142857142857
1432 -0.0948905109489
1433 -0.111510791367
1434 -0.193442622951
1435 -0.1393728223
1436 -0.127659574468
1437 -0.136842105263
1438 -0.121428571429
1446 -0.26213592233
1447 -0.164835164835
1448 -0.126436781609
1449 -0.11877394636
1450 -0.173913043478
1451 -0.112403100775
1452 -0.112403100775
1453 -0.10546875
1454 -0.126436781609
1455 -0.092
1456 -0.109803921569
1457 -0.146616541353
1458 -0.18345323741
1459 -0.130268199234
1460 -0.136882129278
1461 -0.136882129278
1462 -0.133079847909
1463 -0.106299212598
1464 -0.106299212598
1465 -0.146616541353
1466 -0.18345323741
1467 -0.136882129278
1468 -0.142857142857
1469 -0.13358778626
1470 -0.14606741573
1471 -0.098814229249
1472 -0.098814229249
1473 -0.13358778626
1474 -0.189285714286
1475 -0.129770992366
1476 -0.126436781609
1477 -0.129770992366
1485 -0.315960912052
1486 -0.181102362205
1487 -0.121338912134
1488 -0.125523012552
1489 -0.118143459916
1490 -0.18431372549
1491 -0.114893617021
1492 -0.111587982833
1493 -0.118644067797
1494 -0.0960698689956
1495 -0.0837004405286
1496 -0.126582278481
1497 -0.1375
1498 -0.19140625
1499 -0.1375
1500 -0.114893617021
1501 -0.155737704918
1502 -0.103896103896
1503 -0.0952380952381
1504 -0.147540983607
1505 -0.136929460581
1506 -0.18431372549
1507 -0.132780082988
1508 -0.121848739496
1509 -0.151639344262
1510 -0.0995670995671
1511 -0.0995670995671
1512 -0.141078838174
1513 -0.126050420168
1514 -0.193798449612
1515 -0.141078838174
1516 -0.111111111111
1524 -0.280303030303
1525 -0.191489361702
1526 -0.120930232558
1527 -0.128440366972
1528 -0.133027522936
1529 -0.112676056338
1530 -0.174672489083
1531 -0.1
1532 -0.116822429907
1533 -0.0829268292683
1534 -0.0913461538462
1535 -0.116279069767
1536 -0.125581395349
1537 -0.120930232558
1538 -0.170305676856
1539 -0.116279069767
1540 -0.14479638009
1541 -0.0913461538462
1542 -0.0917874396135
1543 -0.133027522936
1544 -0.125
1545 -0.120930232558
1546 -0.191489361702
1547 -0.125581395349
1548 -0.140271493213
1549 -0.0956937799043
1550 -0.108490566038
1551 -0.129032258065
1552 -0.133027522936
1553 -0.108490566038
1554 -0.188841201717
1555 -0.116822429907
1563 -0.297959183673
1564 -0.214611872146
1565 -0.0947368421053
1566 -0.113989637306
1567 -0.10582010582
1568 -0.119791666667
1569 -0.109947643979
1570 -0.162561576355
1571 -0.123711340206
1572 -0.0913978494624
1573 -0.0864864864865
1574 -0.1
1575 -0.109947643979
1576 -0.129533678756
1577 -0.110526315789
1578 -0.166666666667
1579 -0.155
1580 -0.106382978723
1581 -0.0909090909091
1582 -0.123711340206
1583 -0.120418848168
1584 -0.096256684492
1585 -0.096256684492
1586 -0.179611650485
1587 -0.128865979381
1588 -0.0909090909091
1589 -0.0864864864865
1590 -0.115183246073
1591 -0.128865979381
1592 -0.110526315789
1593 -0.110526315789
1594 -0.1592039801
1602 -0.364016736402
1603 -0.179347826087
1604 -0.122807017544
1605 -0.127906976744
1606 -0.113095238095
1607 -0.112426035503
1608 -0.0963855421687
1609 -0.0625
1610 -0.210526315789
1611 -0.0679012345679
1612 -0.0740740740741
1613 -0.0963855421687
1614 -0.122807017544
1615 -0.122093023256
1616 -0.0963855421687
1617 -0.0963855421687
1618 -0.206349206349
1619 -0.079754601227
1620 -0.0909090909091
1621 -0.079754601227
1622 -0.101796407186
1623 -0.112426035503
1624 -0.079754601227
1625 -0.0853658536585
1626 -0.214659685864
1627 -0.0740740740741
1628 -0.079754601227
1629 -0.107142857143
1630 -0.107142857143
1631 -0.0958083832335
1632 -0.107784431138
1633 -0.10119047619
1641 -0.326530612245
1642 -0.268156424581
1643 -0.144736842105
1644 -0.114864864865
1645 -0.122448979592
1646 -0.0972222222222
1647 -0.104166666667
1648 -0.0780141843972
1649 -0.0839160839161
1650 -0.178343949045
1651 -0.0839160839161
1652 -0.102739726027
1653 -0.0958904109589
1654 -0.0909090909091
1655 -0.0774647887324
1656 -0.0845070422535
1657 -0.126666666667
1658 -0.1875
1659 -0.0714285714286
1660 -0.102739726027
1661 -0.0774647887324
1662 -0.114864864865
1663 -0.0845070422535
1664 -0.0839160839161
1665 -0.144736842105
1666 -0.154838709677
1667 -0.0774647887324
1668 -0.115646258503
1669 -0.109589041096
1670 -0.0839160839161
1671 -0.0958904109589
1672 -0.0642857142857
1680 -0.343195266272
1681 -0.188405797101
1682 -0.230769230769
1683 -0.104838709677
1684 -0.075
1685 -0.0672268907563
1686 -0.0901639344262
1687 -0.0826446280992
1688 -0.0826446280992
1689 -0.0512820512821
1690 -0.189781021898
1691 -0.0901639344262
1692 -0.105691056911
1693 -0.0894308943089
1694 -0.0826446280992
1695 -0.0672268907563
1696 -0.1328125
1697 -0.0431034482759
1698 -0.176470588235
1699 -0.0901639344262
1700 -0.0901639344262
1701 -0.075
1702 -0.0894308943089
1703 -0.0967741935484
1704 -0.139534883721
1705 -0.0512820512821
1706 -0.171641791045
1707 -0.0593220338983
1708 -0.0672268907563
1709 -0.0666666666667
1710 -0.0588235294118
1711 -0.0894308943089
1719 -0.68275862069
1720 -0.265625
1721 -0.298507462687
1722 -0.407407407407
1723 0.0681818181818
1724 0.0697674418605
1725 0.0697674418605
1726 0.0681818181818
1727 -0.520833333333
1728 0.093023255814
1729 0.146341463415
1730 -0.31884057971
1731 0.093023255814
1732 0.116279069767
1733 0.0697674418605
1734 0.0697674418605
1735 -0.557692307692
1736 0.0
1737 0.0681818181818
1738 -0.333333333333
1739 0.0454545454545
1740 0.0909090909091
1741 0.0454545454545
1742 0.0681818181818
1743 -0.556603773585
1744 0.0952380952381
1745 0.0714285714286
1746 -0.323529411765
1747 0.0909090909091
1748 0.0697674418605
1749 0.0952380952381
1750 0.0697674418605
1758 -0.813008130081
1759 -0.258064516129
1760 -0.323529411765
1761 -0.323529411765
1762 -0.671428571429
1763 -0.233333333333
1764 -0.258064516129
1765 -0.206896551724
1766 -0.697368421053
1767 -0.178571428571
1768 -0.178571428571
1769 -0.178571428571
1770 -0.593220338983
1771 -0.206896551724
1772 -0.410256410256
1773 -0.410256410256
1774 -0.7125
1775 -0.178571428571
1776 -0.30303030303
1777 -0.206896551724
1778 -0.59649122807
1779 -0.233333333333
1780 -0.206896551724
1781 -0.233333333333
1782 -0.708860759494
1783 -0.178571428571
1784 -0.178571428571
1785 -0.178571428571
1786 -0.603448275862
1787 -0.206896551724
1788 -0.178571428571
1789 -0.206896551724
1797 -0.806451612903
1798 -0.181818181818
1799 -0.333333333333
1800 -0.217391304348
1801 -0.307692307692
1802 -0.689655172414
1803 -0.25
1804 -0.181818181818
1805 -0.64
1806 -0.1
1807 -0.1
1808 -0.1
1809 -0.142857142857
1810 -0.64
1811 -0.379310344828
1812 -0.485714285714
1813 -0.653846153846
1814 -0.1
1815 -0.1
1816 -0.1
1817 -0.142857142857
1818 -0.694915254237
1819 -0.379310344828
1820 -0.25
1821 -0.660377358491
1822 -0.1
1823 -0.1
1824 -0.1
1825 -0.1
1826 -0.64
1827 -0.142857142857
1828 -0.142857142857
1836 -0.837837837838
1837 -0.25
1838 -0.2
1839 -0.25
1840 -0.142857142857
1841 -0.142857142857
1842 -0.764705882353
1843 -0.142857142857
1844 -0.6
1845 -0.142857142857
1846 -0.142857142857
1847 -0.142857142857
1848 -0.142857142857
1849 -0.142857142857
1850 -0.769230769231
1851 -0.454545454545
1852 -0.555555555556
1853 -0.142857142857
1854 -0.142857142857
1855 -0.142857142857
1856 -0.142857142857
1857 -0.142857142857
1858 -0.769230769231
1859 -0.2
1860 -0.586206896552
1861 -0.142857142857
1862 -0.142857142857
1863 -0.142857142857
1864 -0.142857142857
1865 -0.142857142857
1866 -0.720930232558
1867 -0.142857142857


==> figures/data/qr/split-i.dgemm_NT.dat <==
38 0.00937096932063
77 0.0106177905747
116 0.0107927161553
155 0.0111226714136
194 0.0112444189317
233 0.012575320581
272 0.0118374617106
311 0.0127937025132
350 0.013172282119
389 0.0145186598561
428 0.0144972747683
467 0.015763786052
506 0.0159336368328
545 0.0173211152432
584 0.0186403244311
623 0.0200681405385
662 0.0188011326837
701 0.0227676112804
740 0.0224655511096
779 0.0243359738756
818 0.0246417318876
857 0.0274974041833
896 -0.00596520308973
935 -0.00622138526805
974 -0.00673987933233
1013 -0.0042368377346
1052 -0.0035329143956
1091 -0.00177767846365
1130 -0.00120546403772
1169 -0.000182550819106
1208 -0.000489075065571
1247 -0.000236543911496
1286 -0.000418541383279
1325 -0.000173345668793
1364 -0.000256792725844
1403 0.0
1442 -0.000226900061112
1481 -5.73888091822e-05
1520 -0.000177211469472
1559 -0.000143369936917
1598 0.000369229116737
1637 0.000321991123488
1676 0.000575286175521
1715 0.000600710841162
1754 0.000485995651618
1793 0.00433283225749
1832 -0.000668449197861
1871 -0.00265780730897


==> figures/data/qr/split-i.dgemm_TN.dat <==
36 0.0126607203875
75 0.0113940316111
114 0.0112545737913
153 0.0126493751886
192 0.0135566980131
231 0.0138538585303
270 0.0134874330053
309 0.0146851283024
348 0.0162657149078
387 0.0174881821932
426 0.017584382656
465 0.0186295087
504 0.020288643945
543 0.021759721335
582 0.0227799100805
621 0.0263236505519
660 0.0331983650018
699 0.0415575128305
738 0.0477814062356
777 0.0574973204594
816 0.0705348196279
855 0.0875054144462
894 0.110487045991
933 -0.0766342785214
972 -0.0625118680864
1011 -0.0499318068771
1050 -0.0320184289167
1089 -0.0194238736696
1128 -0.0111347728661
1167 -0.00424692395399
1206 -0.00148929778763
1245 -0.00212218750986
1284 -0.0511190709302
1323 -0.00335612968592
1362 -0.00196172641299
1401 -0.00120495660528
1440 -0.00118367230365
1479 -0.00110869328282
1518 -0.000959536525754
1557 -0.00138247312783
1596 -0.00158709640354
1635 -0.000652778036817
1674 -0.000932083837162
1713 -0.00129143349118
1752 -0.000275747966359
1791 0.000332889480692
1830 0.00465257408719
1869 -0.013907734057


==> figures/data/qr/split-i.dgeqr2_.dat <==
1 -0.0720399089294
40 -0.048405110016
79 -0.0459588903919
118 -0.0453264457747
157 -0.0425992830213
196 -0.0404397157191
235 -0.0387212751758
274 -0.0361599689842
313 -0.0363382403042
352 -0.0343319262327
391 -0.0325994636006
430 -0.0278831077142
469 -0.0237378635063
508 -0.0207396724378
547 -0.00986877893331
586 -0.020238542403
625 -0.0183618244099
664 -0.0237004204557
703 -0.0161129716491
742 -0.0129354268719
781 -0.00399408749253
820 -0.00103715378364
859 0.00328220969167
898 -0.0695034187863
937 -0.0460822513711
976 -0.0372324934973
1015 -0.0211971964249
1054 -0.0149021851
1093 -0.00907666918087
1132 -0.00223760694805
1171 0.00466006364374
1210 0.00322749878303
1249 0.00427311792812
1288 -0.000433659495942
1327 -0.00978906231592
1366 -0.0105042393317
1405 -0.0123644342468
1444 -0.0121487846474
1483 -0.0126567435412
1522 -0.0114037611891
1561 -0.0146192982497
1600 -0.0127323067941
1639 -0.0117066619621
1678 -0.00921624274524
1717 -0.0111848821758
1756 -0.0166075612493
1795 -0.0183403109895
1834 -0.0255546240926
1873 -0.0380176761282


==> figures/data/qr/split-i.dlarft_.dat <==
2 -0.0185853160289
41 0.00025834469723
80 0.000593896049841
119 -0.000336094412749
158 -0.00590994484973
197 -0.00574784235045
236 -0.00756033468333
275 -0.0116491313292
314 -0.0137950791571
353 -0.018411139352
392 -0.0190596594389
431 -0.022705196576
470 -0.0230002112652
509 -0.0265174972311
548 -0.0284254204444
587 -0.0304752777365
626 -0.0292191768048
665 -0.0321426641956
704 -0.032922710065
743 -0.0343740631613
782 -0.034668547946
821 -0.0311259664405
860 -0.0375792783819
899 -0.0392510111205
938 -0.0406291173338
977 -0.0342513041413
1016 -0.0431669989455
1055 -0.0425843075978
1094 -0.0352110664882
1133 -0.0173178923692
1172 -0.0216327744013
1211 -0.0237732935007
1250 -0.0165415944674
1289 -0.0150782920206
1328 -0.0474245617084
1367 -0.0512175603064
1406 -0.0487952977752
1445 -0.0510117283155
1484 -0.0575354464335
1523 -0.0599290468232
1562 -0.0577398693639
1601 -0.063876576298
1640 -0.0746397802942
1679 -0.081426762347
1718 -0.0868332532436
1757 -0.104443705674
1796 -0.110930277977
1835 -0.137491781723


==> figures/data/qr/split-i.dtrmm_RLNU.dat <==
35 -0.16831167848
74 -0.0185843936699
113 -0.0201993185492
152 -0.019698987113
191 -0.019875036468
230 -0.0202339079531
269 -0.0206350821841
308 -0.0212943197792
347 -0.0211656441718
386 -0.0212757229781
425 -0.0214991936049
464 -0.0214922193272
503 -0.0220238888149
542 -0.0230039152359
581 -0.0230665495829
620 -0.0248582291532
659 -0.0251966935564
698 -0.0265089932059
737 -0.0263446179942
776 -0.0261292208741
815 -0.0278218495014
854 -0.0284323119341
893 -0.0280734541318
932 -0.0286684667961
971 -0.0297898477603
1010 -0.0294911686648
1049 -0.0228704728007
1088 -0.0138955925314
1127 -0.0128856333209
1166 -0.0068193442064
1205 0.00459818476889
1244 -0.00479106513945
1283 -0.00236255020419
1322 -0.00477130044843
1361 -0.0046036983043
1400 -0.00297643654403
1439 -0.00406667560442
1478 -0.00340202177294
1517 -0.00330860771653
1556 -0.003011159001
1595 -0.00489482735812
1634 -0.00660066006601
1673 -0.0046058920657
1712 -0.00165340498088
1751 -0.00257367134217
1790 -0.00651912849545
1829 -0.00630358043369
1868 -0.02100456621


==> figures/data/qr/split-i.dtrmm_RLTU.dat <==
39 0.0251356414847
78 0.0228447116632
117 0.0154992386865
156 0.0118901479383
195 0.00791269304899
234 0.00456392749736
273 -0.00123553208458
312 -0.00616583327553
351 -0.00758192130367
390 -0.0114886370592
429 -0.0116188499436
468 -0.00870875823461
507 -0.00294553247119
546 0.0103247500482
585 0.0252008143908
624 0.0449929964989
663 0.139339604679
702 0.155402521492
741 0.174382423592
780 0.185517179884
819 0.201622941696
858 0.229883273372
897 -0.148563295081
936 -0.122053471044
975 -0.101091175096
1014 -0.0687058100215
1053 -0.040350587068
1092 -0.0188383442486
1131 -0.00645977444621
1170 -0.00467462873757
1209 -0.000935002262102
1248 -0.00130485980714
1287 -0.00356914374221
1326 7.19761039335e-05
1365 -0.0004235004235
1404 -0.000248272437622
1443 -0.000179091112604
1482 -0.00145822194138
1521 0.00106877571742
1560 0.000177378348016
1599 0.00139405204461
1638 0.000452011450957
1677 0.000698080279232
1716 0.000621632822213
1755 -0.00167202572347
1794 -0.0135135135135
1833 -0.00232558139535
1872 -0.0159624413146


==> figures/data/qr/split-i.dtrmm_RUNN.dat <==
37 -0.00728970842976
76 -0.00440672286777
115 -0.00619277427875
154 -0.00460674031701
193 -0.00213761641706
232 -0.000587543744532
271 -0.000234941220822
310 0.000708606625962
349 -0.00506962373476
388 -0.00260926617104
427 0.000123378161758
466 0.000828872950024
505 0.00262077379206
544 0.00288538436898
583 0.00322309272391
622 0.00410537185197
661 0.00335373116943
700 0.00464318425682
739 0.00677551374309
778 0.00747499961973
817 0.0102794417386
856 0.0122078619053
895 -0.00832216456401
934 -0.0409238587138
973 -0.0381312637231
1012 -0.0366595541835
1051 -0.0318061611036
1090 -0.0231990539214
1129 -0.0137531378518
1168 -0.0059447620673
1207 -0.00390765901166
1246 -0.00304887731445
1285 -0.0152054566628
1324 -0.00272626179288
1363 -0.00076920118457
1402 -0.00161050545094
1441 -0.000447507383872
1480 0.000389313348581
1519 0.000693629281827
1558 0.00035423308537
1597 0.000728911271619
1636 -0.000376420989234
1675 -0.000959609177353
1714 -0.00268539557943
1753 -0.0038555455597
1792 -0.0145373695912
1831 -0.022384305835
1870 -0.011568718186


==> figures/data/qr/weighted-i.dcopy_.dat <==
3 -0.343416370107
4 -0.289894158357
5 -0.262991177778
6 -0.264523362534
7 -0.269068017969
8 -0.268635283676
9 -0.27461382431
10 -0.2719191079
11 0.908861511058
12 -0.290062599794
13 -0.279527155241
14 -0.293254834287
15 -0.275371687136
16 -0.282342679769
17 -0.279527762026
18 -0.290873609244
19 -0.340269908314
20 -0.283083446143
21 -0.268255128138
22 -0.271501239079
23 -0.268619597369
24 -0.270286442749
25 -0.271380892785
26 -0.268970914309
27 0.888089293582
28 -0.259056389089
29 -0.264929997101
30 -0.255610144735
31 -0.262831344385
32 -0.262512552191
33 -0.259841274028
34 -0.269422740219
42 0.0852422119525
43 -0.141929499072
44 -0.139664804469
45 -0.187884108867
46 -0.176888888889
47 -0.166666666667
48 -0.16726618705
49 -0.158946412352
50 1.07015082427
51 -0.139925373134
52 -0.143651529194
53 -0.176313446126
54 -0.169064748201
55 -0.170556552962
56 -0.172629695886
57 -0.156164383562
58 -0.0311722337758
59 -0.151376146789
60 -0.149034038638
61 -0.189851268591
62 -0.170250896057
63 -0.167567567568
64 -0.168014375562
65 -0.154197080292
66 1.10326449728
67 -0.138059701493
68 -0.142592592593
69 -0.177619893428
70 -0.169811320755
71 -0.16440831075
72 -0.168761220826
73 -0.157221206581
81 0.00919702343001
82 -0.163434903047
83 -0.140417457306
84 -0.190348525469
85 -0.177111716621
86 -0.165745856354
87 -0.174270072993
88 -0.158627087199
89 0.649170524044
90 -0.15578358209
91 -0.142992424242
92 -0.181571815718
93 -0.171245421245
94 -0.162661737523
95 -0.170173833486
96 -0.152478952292
97 -0.462011811509
98 -0.158139534884
99 -0.160482374768
100 -0.189407540395
101 -0.169724770642
102 -0.164358264081
103 -0.170642201835
104 -0.163585951941
105 0.381744909509
106 -0.157355679702
107 -0.144749290445
108 -0.183047790803
109 -0.173515981735
110 -0.162037037037
111 -0.167433302668
112 -0.153127917834
120 -0.404321908705
121 -0.143822393822
122 -0.154285714286
123 -0.188644688645
124 -0.170252572498
125 -0.166509877705
126 -0.166979362101
127 -0.152007648184
128 0.247590674612
129 -0.1337890625
130 -0.158293838863
131 -0.18190212373
132 -0.169014084507
133 -0.16320754717
134 -0.168075117371
135 -0.158594491928
136 -0.449037281363
137 -0.143133462282
138 -0.171962616822
139 -0.181146025878
140 -0.171028037383
141 -0.163361661945
142 -0.165258215962
143 -0.160832544939
144 0.275439407956
145 -0.138266796495
146 -0.152153110048
147 -0.185082872928
148 -0.174603174603
149 -0.161778618732
150 -0.165094339623
151 -0.158594491928
159 -0.390252422223
160 -0.146365422397
161 -0.136590229312
162 -0.194237918216
163 -0.172709923664
164 -0.165543792108
165 -0.168421052632
166 -0.155793573515
167 0.200239609741
168 -0.133866133866
169 -0.145256916996
170 -0.191231343284
171 -0.172084130019
172 -0.16570327553
173 -0.168905950096
174 -0.157434402332
175 -0.457236076202
176 -0.143422354105
177 -0.15
178 -0.202205882353
179 -0.171128107075
180 -0.165384615385
181 -0.169540229885
182 -0.155642023346
183 0.282483069345
184 -0.131736526946
185 -0.142433234421
186 -0.194237918216
187 -0.17017208413
188 -0.16231884058
189 -0.166346153846
190 -0.155793573515
198 -0.387936571632
199 -0.136734693878
200 -0.148036253776
201 -0.185576923077
202 -0.186180422265
203 -0.167158308751
204 -0.165517241379
205 -0.153539381854
206 0.180555837374
207 -0.135714285714
208 -0.140101522843
209 -0.177669902913
210 -0.177669902913
211 -0.1585728444
212 -0.168958742633
213 -0.157213930348
214 -0.454615606319
215 -0.147887323944
216 -0.152152152152
217 -0.182256509161
218 -0.189111747851
219 -0.1694417238
220 -0.172682926829
221 -0.15873015873
222 0.236153575203
223 -0.135714285714
224 -0.140830800405
225 -0.184438040346
226 -0.182080924855
227 -0.159405940594
228 -0.164532019704
229 -0.152152152152
237 -0.392899811705
238 -0.132984293194
239 -0.145661157025
240 -0.181008902077
241 -0.174476570289
242 -0.183251231527
243 -0.173
244 -0.159552845528
245 0.157890428899
246 -0.135557872784
247 -0.143743536711
248 -0.175473579262
249 -0.169338677355
250 -0.181008902077
251 -0.173652694611
252 -0.156822810591
253 -0.460618683702
254 -0.144329896907
255 -0.147270854789
256 -0.176119402985
257 -0.171828171828
258 -0.184418145957
259 -0.169338677355
260 -0.161257606491
261 0.20787661406
262 -0.135699373695
263 -0.143892339545
264 -0.17017017017
265 -0.172
266 -0.179385530228
267 -0.176119402985
268 -0.161094224924
276 -0.395403298347
277 -0.13104189044
278 -0.143160127253
279 -0.179149797571
280 -0.178207739308
281 -0.169404517454
282 -0.185671039354
283 -0.156087408949
284 0.143168676224
285 -0.13447171825
286 -0.139361702128
287 -0.167523124358
288 -0.167523124358
289 -0.165808444902
290 -0.180344478217
291 -0.158878504673
292 -0.470284070501
293 -0.139978791092
294 -0.147368421053
295 -0.177484787018
296 -0.170256410256
297 -0.164778578785
298 -0.19
299 -0.158168574402
300 0.216625971143
301 -0.137673425827
302 -0.13829787234
303 -0.178026449644
304 -0.162886597938
305 -0.162357807653
306 -0.182828282828
307 -0.153926701571
315 -0.410115569653
316 -0.1317233809
317 -0.141458106638
318 -0.173640167364
319 -0.169811320755
320 -0.164904862579
321 -0.170859538784
322 -0.171548117155
323 0.129973648104
324 -0.132675438596
325 -0.147629310345
326 -0.173277661795
327 -0.167192429022
328 -0.168243953733
329 -0.164730728617
330 -0.172233820459
331 -0.48202073172
332 -0.142082429501
333 -0.148546824543
334 -0.178608515057
335 -0.164383561644
336 -0.162076271186
337 -0.171727748691
338 -0.166140904311
339 0.207492066412
340 -0.135519125683
341 -0.13834422658
342 -0.171548117155
343 -0.168067226891
344 -0.156382978723
345 -0.171038824764
346 -0.166666666667
354 -0.424242080649
355 -0.146017699115
356 -0.131756756757
357 -0.173447537473
358 -0.174705251876
359 -0.167386609071
360 -0.169181034483
361 -0.149944873208
362 0.141749580049
363 -0.136618141097
364 -0.142380422692
365 -0.170600858369
366 -0.16684723727
367 -0.161956521739
368 -0.164680390033
369 -0.160869565217
370 -0.492906937552
371 -0.141583054627
372 -0.150881057269
373 -0.170075349839
374 -0.165584415584
375 -0.162689804772
376 -0.17697228145
377 -0.155701754386
378 0.224815399786
379 -0.137737961926
380 -0.137583892617
381 -0.175213675214
382 -0.167206040992
383 -0.159214830971
384 -0.170967741935
385 -0.154605263158
393 -0.426787653623
394 -0.163697104677
395 -0.133640552995
396 -0.16592920354
397 -0.167220376523
398 -0.156774916013
399 -0.165188470067
400 -0.156004489338
401 0.131412597078
402 -0.154279279279
403 -0.140571428571
404 -0.176148796499
405 -0.164079822616
406 -0.159598214286
407 -0.16814159292
408 -0.152198421646
409 -0.498368130383
410 -0.163333333333
411 -0.158836689038
412 -0.170704845815
413 -0.167220376523
414 -0.160714285714
415 -0.164444444444
416 -0.156179775281
417 0.169816526417
418 -0.150112866817
419 -0.139747995418
420 -0.170704845815
421 -0.168874172185
422 -0.161649944259
423 -0.167220376523
424 -0.150900900901
432 -0.426767786448
433 -0.143691588785
434 -0.146511627907
435 -0.176602924634
436 -0.169875424689
437 -0.164383561644
438 -0.167235494881
439 -0.154555940023
440 0.110952933179
441 -0.12945368171
442 -0.160550458716
443 -0.168934240363
444 -0.165148063781
445 -0.158256880734
446 -0.168181818182
447 -0.155709342561
448 -0.503494999462
449 -0.141010575793
450 -0.166097838453
451 -0.178251121076
452 -0.165532879819
453 -0.161327231121
454 -0.168181818182
455 -0.147674418605
456 0.166270942715
457 -0.132387706856
458 -0.154734411085
459 -0.170814479638
460 -0.16912599319
461 -0.166476624857
462 -0.167235494881
463 -0.152601156069
471 -0.439429962058
472 -0.140794223827
473 -0.12315270936
474 -0.187927107062
475 -0.165105386417
476 -0.160377358491
477 -0.164126611958
478 -0.15119047619
479 0.0991151032941
480 -0.132603406326
481 -0.136473429952
482 -0.191827468785
483 -0.167832167832
484 -0.163337250294
485 -0.16976744186
486 -0.158018867925
487 -0.503959276018
488 -0.140963855422
489 -0.145758661888
490 -0.19503945885
491 -0.169570267131
492 -0.164912280702
493 -0.168800931315
494 -0.149821640904
495 0.177327584683
496 -0.13784764208
497 -0.135757575758
498 -0.183066361556
499 -0.16569428238
500 -0.158205430933
501 -0.164126611958
502 -0.154028436019
510 -0.442910860543
511 -0.130162703379
512 -0.134831460674
513 -0.171837708831
514 -0.189031505251
515 -0.158787878788
516 -0.167067307692
517 -0.149509803922
518 0.112309839619
519 -0.13125
520 -0.136815920398
521 -0.167067307692
522 -0.184488836663
523 -0.161016949153
524 -0.161835748792
525 -0.146191646192
526 -0.511463106397
527 -0.145320197044
528 -0.150735294118
529 -0.17556346382
530 -0.183313748531
531 -0.16164053076
532 -0.167067307692
533 -0.155717761557
534 0.161369238126
535 -0.13698630137
536 -0.136645962733
537 -0.173031026253
538 -0.185663924794
539 -0.16164053076
540 -0.165865384615
541 -0.15961305925
549 -0.437699357107
550 -0.133333333333
551 -0.131443298969
552 -0.165841584158
553 -0.166666666667
554 -0.176613885505
555 -0.16253101737
556 -0.156445556946
557 0.107034708736
558 -0.127741935484
559 -0.145754119138
560 -0.170761670762
561 -0.160248447205
562 -0.179829890644
563 -0.16253101737
564 -0.15664160401
565 -0.500938804754
566 -0.153074027604
567 -0.139030612245
568 -0.170160295931
569 -0.165432098765
570 -0.182587666264
571 -0.169950738916
572 -0.1592039801
573 0.163658498879
574 -0.132561132561
575 -0.132220795892
576 -0.166666666667
577 -0.167694204686
578 -0.173006134969
579 -0.156054931336
580 -0.152201257862
588 -0.433149362012
589 -0.135526315789
590 -0.129973474801
591 -0.165816326531
592 -0.174022698613
593 -0.161125319693
594 -0.185323383085
595 -0.148051948052
596 0.110894753158
597 -0.134920634921
598 -0.135704874835
599 -0.161125319693
600 -0.168781725888
601 -0.156330749354
602 -0.184308841843
603 -0.14453125
604 -0.504522705158
605 -0.151750972763
606 -0.143790849673
607 -0.168781725888
608 -0.164331210191
609 -0.160462130937
610 -0.191358024691
611 -0.157014157014
612 0.145702908413
613 -0.132275132275
614 -0.138157894737
615 -0.171500630517
616 -0.162196679438
617 -0.162196679438
618 -0.182835820896
619 -0.151554404145
627 -0.431508089411
628 -0.135869565217
629 -0.128767123288
630 -0.163372859025
631 -0.165571616294
632 -0.160949868074
633 -0.167539267016
634 -0.176165803109
635 0.12581931282
636 -0.131147540984
637 -0.133514986376
638 -0.170795306389
639 -0.168407310705
640 -0.163588390501
641 -0.166448230668
642 -0.169712793734
643 -0.489925658141
644 -0.15220293725
645 -0.140730717185
646 -0.172323759791
647 -0.167320261438
648 -0.164041994751
649 -0.162943495401
650 -0.18064516129
651 0.15468606856
652 -0.129604365621
653 -0.133333333333
654 -0.168848167539
655 -0.171241830065
656 -0.156291390728
657 -0.160737812912
658 -0.167320261438
666 -0.357827720925
667 -0.147018030513
668 -0.122332859175
669 -0.163956639566
670 -0.167341430499
671 -0.162346521146
672 -0.160762942779
673 -0.154794520548
674 0.0964797777798
675 -0.133426966292
676 -0.137254901961
677 -0.169582772544
678 -0.158469945355
679 -0.158686730506
680 -0.168690958165
681 -0.152892561983
682 -0.429245333996
683 -0.150344827586
684 -0.143254520167
685 -0.162822252374
686 -0.159400544959
687 -0.159400544959
688 -0.163265306122
689 -0.145228215768
690 0.150875448772
691 -0.136427566807
692 -0.131170662906
693 -0.168021680217
694 -0.164179104478
695 -0.158253751705
696 -0.164179104478
697 -0.150137741047
705 -0.297200727098
706 -0.192151556157
707 -0.112592592593
708 -0.151558073654
709 -0.163636363636
710 -0.158931082982
711 -0.162237762238
712 -0.150997150997
713 0.178486203462
714 -0.162237762238
715 -0.13226744186
716 -0.165034965035
717 -0.158707865169
718 -0.156558533145
719 -0.163865546218
720 -0.150782361309
721 -0.401280777691
722 -0.197580645161
723 -0.144699140401
724 -0.165034965035
725 -0.155367231638
726 -0.152758132956
727 -0.174273858921
728 -0.157968970381
729 0.185136712532
730 -0.159154929577
731 -0.137283236994
732 -0.163865546218
733 -0.157524613221
734 -0.15558698727
735 -0.164804469274
736 -0.150568181818
744 -0.254347534088
745 -0.143703703704
746 -0.1426448737
747 -0.152269399707
748 -0.15988372093
749 -0.156204379562
750 -0.161103047896
751 -0.144756277696
752 0.188860248523
753 -0.131221719457
754 -0.15350877193
755 -0.166184971098
756 -0.15988372093
757 -0.15866084425
758 -0.157434402332
759 -0.144970414201
760 -0.333610209167
761 -0.156204379562
762 -0.163768115942
763 -0.168587896254
764 -0.168345323741
765 -0.157205240175
766 -0.160636758321
767 -0.15
768 0.236902224549
769 -0.130827067669
770 -0.154970760234
771 -0.161337209302
772 -0.157205240175
773 -0.162554426705
774 -0.15
775 -0.151026392962
783 -0.155891780188
784 -0.141321044547
785 -0.118296529968
786 -0.175516224189
787 -0.159159159159
788 -0.156862745098
789 -0.163173652695
790 -0.147865853659
791 0.266363832427
792 -0.125588697017
793 -0.137984496124
794 -0.186046511628
795 -0.154078549849
796 -0.153262518968
797 -0.1644245142
798 -0.148091603053
799 -0.247392801805
800 -0.157099697885
801 -0.142857142857
802 -0.184861717613
803 -0.168405365127
804 -0.167164179104
805 -0.17087667162
806 -0.151745068285
807 0.286033027118
808 -0.127725856698
809 -0.134674922601
810 -0.181551976574
811 -0.164670658683
812 -0.157099697885
813 -0.160902255639
814 -0.149390243902
822 -0.0486109900757
823 -0.1376
824 -0.119086460033
825 -0.154088050314
826 -0.184568835098
827 -0.146687697161
828 -0.160186625194
829 -0.149606299213
830 0.370746641484
831 -0.130434782609
832 -0.129449838188
833 -0.166666666667
834 -0.187969924812
835 -0.159126365055
836 -0.164341085271
837 -0.149606299213
838 -0.132555394027
839 -0.159126365055
840 -0.140350877193
841 -0.173579109063
842 -0.187969924812
843 -0.16149068323
844 -0.166924265842
845 -0.149606299213
846 0.454227585421
847 -0.133440514469
848 -0.13064516129
849 -0.166924265842
850 -0.173312883436
851 -0.163043478261
852 -0.1546875
853 -0.14691943128
861 0.118846575239
862 -0.137417218543
863 -0.121416526138
864 -0.151960784314
865 -0.155591572123
866 -0.181674565561
867 -0.163987138264
868 -0.143327841845
869 0.59174769845
870 -0.135
871 -0.127090301003
872 -0.161030595813
873 -0.16532905297
874 -0.177215189873
875 -0.16155088853
876 -0.150572831424
877 0.0670961678766
878 -0.154220779221
879 -0.145901639344
880 -0.168269230769
881 -0.159420289855
882 -0.190327613105
883 -0.163723916533
884 -0.148936170213
885 0.635545321331
886 -0.131447587354
887 -0.125628140704
888 -0.155339805825
889 -0.163987138264
890 -0.174603174603
891 -0.162903225806
892 -0.151960784314
900 -0.61390351577
901 -0.13298791019
902 -0.114638447972
903 -0.154882154882
904 -0.152284263959
905 -0.150337837838
906 -0.182410423453
907 -0.147707979626
908 -0.799760670124
909 -0.131715771231
910 -0.133448873484
911 -0.157718120805
912 -0.157718120805
913 -0.160804020101
914 -0.175697865353
915 -0.144804088586
916 -0.856364678899
917 -0.158249158249
918 -0.13275862069
919 -0.166389351082
920 -0.160535117057
921 -0.153456998314
922 -0.18901453958
923 -0.149152542373
924 -0.784793814433
925 -0.131715771231
926 -0.128249566724
927 -0.160804020101
928 -0.154882154882
929 -0.152284263959
930 -0.178396072013
931 -0.147707979626
939 -0.464140224988
940 -0.135714285714
941 -0.112132352941
942 -0.148409893993
943 -0.146126760563
944 -0.155594405594
945 -0.155594405594
946 -0.174358974359
947 -0.751033057851
948 -0.12972972973
949 -0.128158844765
950 -0.148861646235
951 -0.15652173913
952 -0.14762741652
953 -0.147887323944
954 -0.175468483816
955 -0.783408071749
956 -0.15411558669
957 -0.134408602151
958 -0.164075993092
959 -0.155594405594
960 -0.152631578947
961 -0.153577661431
962 -0.175468483816
963 -0.739482200647
964 -0.124773960217
965 -0.12972972973
966 -0.150877192982
967 -0.157342657343
968 -0.157342657343
969 -0.170395869191
970 -0.168965517241
978 -0.324705658039
979 -0.136194029851
980 -0.114503816794
981 -0.155393053016
982 -0.152293577982
983 -0.142857142857
984 -0.151736745887
985 -0.141001855288
986 -0.708176100629
987 -0.12641509434
988 -0.124293785311
989 -0.158469945355
990 -0.146788990826
991 -0.145756457565
992 -0.152293577982
993 -0.142329020333
994 -0.728704784131
995 -0.159420289855
996 -0.129213483146
997 -0.151459854015
998 -0.147329650092
999 -0.152293577982
1000 -0.160649819495
1001 -0.153284671533
1002 -0.686698176907
1003 -0.122641509434
1004 -0.134579439252
1005 -0.15664845173
1006 -0.155109489051
1007 -0.143911439114
1008 -0.156363636364
1009 -0.146025878004
1017 -0.119846656611
1018 -0.180811808118
1019 -0.112
1020 -0.151340996169
1021 -0.157794676806
1022 -0.142857142857
1023 -0.146153846154
1024 -0.142857142857
1025 -0.624047417443
1026 -0.152963671128
1027 -0.124015748031
1028 -0.148854961832
1029 -0.154285714286
1030 -0.146153846154
1031 -0.154285714286
1032 -0.142581888247
1033 -0.632754342432
1034 -0.18647166362
1035 -0.133720930233
1036 -0.165413533835
1037 -0.150476190476
1038 -0.143133462282
1039 -0.140384615385
1040 -0.144787644788
1041 -0.607460035524
1042 -0.149712092131
1043 -0.125736738703
1044 -0.154285714286
1045 -0.160680529301
1046 -0.144230769231
1047 -0.159090909091
1048 -0.139534883721
1056 0.126088726089
1057 -0.128834355828
1058 -0.144578313253
1059 -0.14314516129
1060 -0.143434343434
1061 -0.135902636917
1062 -0.143434343434
1063 -0.132382892057
1064 -0.529933481153
1065 -0.118257261411
1066 -0.157790927022
1067 -0.158415841584
1068 -0.14859437751
1069 -0.142857142857
1070 -0.150300601202
1071 -0.146881287726
1072 -0.516421291053
1073 -0.154761904762
1074 -0.159763313609
1075 -0.160079051383
1076 -0.157057654076
1077 -0.15
1078 -0.14859437751
1079 -0.147177419355
1080 -0.489182692308
1081 -0.125773195876
1082 -0.153386454183
1083 -0.146881287726
1084 -0.14859437751
1085 -0.137651821862
1086 -0.14859437751
1087 -0.141700404858
1095 0.437486822686
1096 -0.140127388535
1097 -0.119565217391
1098 -0.175152749491
1099 -0.142250530786
1100 -0.140724946695
1101 -0.149159663866
1102 -0.136460554371
1103 -0.407027818448
1104 -0.119565217391
1105 -0.121212121212
1106 -0.181451612903
1107 -0.147679324895
1108 -0.149159663866
1109 -0.15625
1110 -0.143459915612
1111 -0.409620991254
1112 -0.164609053498
1113 -0.13829787234
1114 -0.193227091633
1115 -0.152719665272
1116 -0.158333333333
1117 -0.153039832285
1118 -0.140425531915
1119 -0.389140271493
1120 -0.127429805616
1121 -0.127155172414
1122 -0.185110663984
1123 -0.152719665272
1124 -0.149159663866
1125 -0.149473684211
1126 -0.140127388535
1134 1.18556366586
1135 -0.157205240175
1136 -0.116438356164
1137 -0.138084632517
1138 -0.175588865096
1139 -0.138392857143
1140 -0.140625
1141 -0.134529147982
1142 -0.279850746269
1143 -0.116173120729
1144 -0.128668171558
1145 -0.155701754386
1146 -0.178343949045
1147 -0.144444444444
1148 -0.141906873614
1149 -0.142538975501
1150 -0.283858998145
1151 -0.160520607375
1152 -0.132584269663
1153 -0.166666666667
1154 -0.182590233546
1155 -0.146017699115
1156 -0.153846153846
1157 -0.140311804009
1158 -0.253384912959
1159 -0.122727272727
1160 -0.124716553288
1161 -0.155021834061
1162 -0.18085106383
1163 -0.144444444444
1164 -0.143805309735
1165 -0.140311804009
1173 1.82621627364
1174 -0.167800453515
1175 -0.118072289157
1176 -0.137209302326
1177 -0.134117647059
1178 -0.166666666667
1179 -0.132387706856
1180 -0.12380952381
1181 -0.214132762313
1182 -0.120192307692
1183 -0.119331742243
1184 -0.150812064965
1185 -0.142523364486
1186 -0.171171171171
1187 -0.148837209302
1188 -0.125295508274
1189 -0.242798353909
1190 -0.159817351598
1191 -0.13475177305
1192 -0.157894736842
1193 -0.155963302752
1194 -0.183035714286
1195 -0.14849187935
1196 -0.138173302108
1197 -0.226694915254
1198 -0.122302158273
1199 -0.126491646778
1200 -0.123543123543
1201 -0.141531322506
1202 -0.178571428571
1203 -0.146853146853
1204 -0.140186915888
1212 1.85904139434
1213 -0.158150851582
1214 -0.112244897959
1215 -0.145320197044
1216 -0.141439205955
1217 -0.137157107232
1218 -0.163855421687
1219 -0.120906801008
1220 -0.221476510067
1221 -0.121518987342
1222 -0.123737373737
1223 -0.147058823529
1224 -0.144963144963
1225 -0.138271604938
1226 -0.165467625899
1227 -0.127182044888
1228 -0.248917748918
1229 -0.165865384615
1230 -0.137157107232
1231 -0.166265060241
1232 -0.151960784314
1233 -0.140740740741
1234 -0.195348837209
1235 -0.138957816377
1236 -0.228888888889
1237 -0.123737373737
1238 -0.125628140704
1239 -0.155717761557
1240 -0.143209876543
1241 -0.158150851582
1242 -0.181603773585
1243 -0.136476426799
1251 -0.396261682243
1252 -0.169230769231
1253 -0.0901408450704
1254 -0.126684636119
1255 -0.135638297872
1256 -0.131367292225
1257 -0.131720430108
1258 -0.173913043478
1259 -0.230952380952
1260 -0.114754098361
1261 -0.117166212534
1262 -0.15445026178
1263 -0.146981627297
1264 -0.147368421053
1265 -0.13829787234
1266 -0.164948453608
1267 -0.223021582734
1268 -0.117166212534
1269 -0.138666666667
1270 -0.15625
1271 -0.145502645503
1272 -0.148148148148
1273 -0.15445026178
1274 -0.197530864198
1275 -0.294117647059
1276 -0.138666666667
1277 -0.116847826087
1278 -0.15445026178
1279 -0.15445026178
1280 -0.13829787234
1281 -0.136363636364
1282 -0.171794871795
1290 -0.380566801619
1291 -0.152777777778
1292 -0.133903133903
1293 -0.150837988827
1294 -0.143661971831
1295 -0.133522727273
1296 -0.126074498567
1297 -0.123563218391
1298 -0.207792207792
1299 -0.110465116279
1300 -0.123919308357
1301 -0.145251396648
1302 -0.141242937853
1303 -0.1388101983
1304 -0.1388101983
1305 -0.121037463977
1306 -0.217054263566
1307 -0.116279069767
1308 -0.126074498567
1309 -0.153631284916
1310 -0.143661971831
1311 -0.150837988827
1312 -0.148459383754
1313 -0.128571428571
1314 -0.195767195767
1315 -0.113372093023
1316 -0.119186046512
1317 -0.14606741573
1318 -0.14606741573
1319 -0.143661971831
1320 -0.143661971831
1321 -0.1388101983
1329 -0.242666666667
1330 -0.218579234973
1331 -0.11801242236
1332 -0.138972809668
1333 -0.133333333333
1334 -0.125382262997
1335 -0.12
1336 -0.12
1337 -0.135951661631
1338 -0.161290322581
1339 -0.111801242236
1340 -0.151785714286
1341 -0.15223880597
1342 -0.144578313253
1343 -0.14501510574
1344 -0.12037037037
1345 -0.147147147147
1346 -0.146706586826
1347 -0.126153846154
1348 -0.154761904762
1349 -0.14156626506
1350 -0.138972809668
1351 -0.136778115502
1352 -0.126153846154
1353 -0.154761904762
1354 -0.164705882353
1355 -0.120743034056
1356 -0.138972809668
1357 -0.147147147147
1358 -0.139393939394
1359 -0.142424242424
1360 -0.144578313253
1368 -0.24
1369 -0.160883280757
1370 -0.17445482866
1371 -0.150159744409
1372 -0.119205298013
1373 -0.125412541254
1374 -0.127450980392
1375 -0.118811881188
1376 -0.133116883117
1377 -0.115894039735
1378 -0.158227848101
1379 -0.147909967846
1380 -0.142394822006
1381 -0.13680781759
1382 -0.127868852459
1383 -0.125
1384 -0.150641025641
1385 -0.119205298013
1386 -0.155555555556
1387 -0.152866242038
1388 -0.135922330097
1389 -0.141935483871
1390 -0.13680781759
1391 -0.133550488599
1392 -0.145161290323
1393 -0.113712374582
1394 -0.155555555556
1395 -0.136363636364
1396 -0.139158576052
1397 -0.127450980392
1398 -0.13680781759
1399 -0.122112211221
1407 -0.246951219512
1408 -0.151724137931
1409 -0.124113475177
1410 -0.17880794702
1411 -0.120567375887
1412 -0.117857142857
1413 -0.114285714286
1414 -0.117857142857
1415 -0.13986013986
1416 -0.0989010989011
1417 -0.109090909091
1418 -0.198697068404
1419 -0.145833333333
1420 -0.127659574468
1421 -0.130281690141
1422 -0.127659574468
1423 -0.130281690141
1424 -0.127659574468
1425 -0.121428571429
1426 -0.209003215434
1427 -0.13986013986
1428 -0.133333333333
1429 -0.136842105263
1430 -0.127659574468
1431 -0.142857142857
1432 -0.0948905109489
1433 -0.111510791367
1434 -0.193442622951
1435 -0.1393728223
1436 -0.127659574468
1437 -0.136842105263
1438 -0.121428571429
1446 -0.26213592233
1447 -0.164835164835
1448 -0.126436781609
1449 -0.11877394636
1450 -0.173913043478
1451 -0.112403100775
1452 -0.112403100775
1453 -0.10546875
1454 -0.126436781609
1455 -0.092
1456 -0.109803921569
1457 -0.146616541353
1458 -0.18345323741
1459 -0.130268199234
1460 -0.136882129278
1461 -0.136882129278
1462 -0.133079847909
1463 -0.106299212598
1464 -0.106299212598
1465 -0.146616541353
1466 -0.18345323741
1467 -0.136882129278
1468 -0.142857142857
1469 -0.13358778626
1470 -0.14606741573
1471 -0.098814229249
1472 -0.098814229249
1473 -0.13358778626
1474 -0.189285714286
1475 -0.129770992366
1476 -0.126436781609
1477 -0.129770992366
1485 -0.315960912052
1486 -0.181102362205
1487 -0.121338912134
1488 -0.125523012552
1489 -0.118143459916
1490 -0.18431372549
1491 -0.114893617021
1492 -0.111587982833
1493 -0.118644067797
1494 -0.0960698689956
1495 -0.0837004405286
1496 -0.126582278481
1497 -0.1375
1498 -0.19140625
1499 -0.1375
1500 -0.114893617021
1501 -0.155737704918
1502 -0.103896103896
1503 -0.0952380952381
1504 -0.147540983607
1505 -0.136929460581
1506 -0.18431372549
1507 -0.132780082988
1508 -0.121848739496
1509 -0.151639344262
1510 -0.0995670995671
1511 -0.0995670995671
1512 -0.141078838174
1513 -0.126050420168
1514 -0.193798449612
1515 -0.141078838174
1516 -0.111111111111
1524 -0.280303030303
1525 -0.191489361702
1526 -0.120930232558
1527 -0.128440366972
1528 -0.133027522936
1529 -0.112676056338
1530 -0.174672489083
1531 -0.1
1532 -0.116822429907
1533 -0.0829268292683
1534 -0.0913461538462
1535 -0.116279069767
1536 -0.125581395349
1537 -0.120930232558
1538 -0.170305676856
1539 -0.116279069767
1540 -0.14479638009
1541 -0.0913461538462
1542 -0.0917874396135
1543 -0.133027522936
1544 -0.125
1545 -0.120930232558
1546 -0.191489361702
1547 -0.125581395349
1548 -0.140271493213
1549 -0.0956937799043
1550 -0.108490566038
1551 -0.129032258065
1552 -0.133027522936
1553 -0.108490566038
1554 -0.188841201717
1555 -0.116822429907
1563 -0.297959183673
1564 -0.214611872146
1565 -0.0947368421053
1566 -0.113989637306
1567 -0.10582010582
1568 -0.119791666667
1569 -0.109947643979
1570 -0.162561576355
1571 -0.123711340206
1572 -0.0913978494624
1573 -0.0864864864865
1574 -0.1
1575 -0.109947643979
1576 -0.129533678756
1577 -0.110526315789
1578 -0.166666666667
1579 -0.155
1580 -0.106382978723
1581 -0.0909090909091
1582 -0.123711340206
1583 -0.120418848168
1584 -0.096256684492
1585 -0.096256684492
1586 -0.179611650485
1587 -0.128865979381
1588 -0.0909090909091
1589 -0.0864864864865
1590 -0.115183246073
1591 -0.128865979381
1592 -0.110526315789
1593 -0.110526315789
1594 -0.1592039801
1602 -0.364016736402
1603 -0.179347826087
1604 -0.122807017544
1605 -0.127906976744
1606 -0.113095238095
1607 -0.112426035503
1608 -0.0963855421687
1609 -0.0625
1610 -0.210526315789
1611 -0.0679012345679
1612 -0.0740740740741
1613 -0.0963855421687
1614 -0.122807017544
1615 -0.122093023256
1616 -0.0963855421687
1617 -0.0963855421687
1618 -0.206349206349
1619 -0.079754601227
1620 -0.0909090909091
1621 -0.079754601227
1622 -0.101796407186
1623 -0.112426035503
1624 -0.079754601227
1625 -0.0853658536585
1626 -0.214659685864
1627 -0.0740740740741
1628 -0.079754601227
1629 -0.107142857143
1630 -0.107142857143
1631 -0.0958083832335
1632 -0.107784431138
1633 -0.10119047619
1641 -0.326530612245
1642 -0.268156424581
1643 -0.144736842105
1644 -0.114864864865
1645 -0.122448979592
1646 -0.0972222222222
1647 -0.104166666667
1648 -0.0780141843972
1649 -0.0839160839161
1650 -0.178343949045
1651 -0.0839160839161
1652 -0.102739726027
1653 -0.0958904109589
1654 -0.0909090909091
1655 -0.0774647887324
1656 -0.0845070422535
1657 -0.126666666667
1658 -0.1875
1659 -0.0714285714286
1660 -0.102739726027
1661 -0.0774647887324
1662 -0.114864864865
1663 -0.0845070422535
1664 -0.0839160839161
1665 -0.144736842105
1666 -0.154838709677
1667 -0.0774647887324
1668 -0.115646258503
1669 -0.109589041096
1670 -0.0839160839161
1671 -0.0958904109589
1672 -0.0642857142857
1680 -0.343195266272
1681 -0.188405797101
1682 -0.230769230769
1683 -0.104838709677
1684 -0.075
1685 -0.0672268907563
1686 -0.0901639344262
1687 -0.0826446280992
1688 -0.0826446280992
1689 -0.0512820512821
1690 -0.189781021898
1691 -0.0901639344262
1692 -0.105691056911
1693 -0.0894308943089
1694 -0.0826446280992
1695 -0.0672268907563
1696 -0.1328125
1697 -0.0431034482759
1698 -0.176470588235
1699 -0.0901639344262
1700 -0.0901639344262
1701 -0.075
1702 -0.0894308943089
1703 -0.0967741935484
1704 -0.139534883721
1705 -0.0512820512821
1706 -0.171641791045
1707 -0.0593220338983
1708 -0.0672268907563
1709 -0.0666666666667
1710 -0.0588235294118
1711 -0.0894308943089
1719 -0.68275862069
1720 -0.265625
1721 -0.298507462687
1722 -0.407407407407
1723 0.0681818181818
1724 0.0697674418605
1725 0.0697674418605
1726 0.0681818181818
1727 -0.520833333333
1728 0.093023255814
1729 0.146341463415
1730 -0.31884057971
1731 0.093023255814
1732 0.116279069767
1733 0.0697674418605
1734 0.0697674418605
1735 -0.557692307692
1736 0.0
1737 0.0681818181818
1738 -0.333333333333
1739 0.0454545454545
1740 0.0909090909091
1741 0.0454545454545
1742 0.0681818181818
1743 -0.556603773585
1744 0.0952380952381
1745 0.0714285714286
1746 -0.323529411765
1747 0.0909090909091
1748 0.0697674418605
1749 0.0952380952381
1750 0.0697674418605
1758 -0.813008130081
1759 -0.258064516129
1760 -0.323529411765
1761 -0.323529411765
1762 -0.671428571429
1763 -0.233333333333
1764 -0.258064516129
1765 -0.206896551724
1766 -0.697368421053
1767 -0.178571428571
1768 -0.178571428571
1769 -0.178571428571
1770 -0.593220338983
1771 -0.206896551724
1772 -0.410256410256
1773 -0.410256410256
1774 -0.7125
1775 -0.178571428571
1776 -0.30303030303
1777 -0.206896551724
1778 -0.59649122807
1779 -0.233333333333
1780 -0.206896551724
1781 -0.233333333333
1782 -0.708860759494
1783 -0.178571428571
1784 -0.178571428571
1785 -0.178571428571
1786 -0.603448275862
1787 -0.206896551724
1788 -0.178571428571
1789 -0.206896551724
1797 -0.806451612903
1798 -0.181818181818
1799 -0.333333333333
1800 -0.217391304348
1801 -0.307692307692
1802 -0.689655172414
1803 -0.25
1804 -0.181818181818
1805 -0.64
1806 -0.1
1807 -0.1
1808 -0.1
1809 -0.142857142857
1810 -0.64
1811 -0.379310344828
1812 -0.485714285714
1813 -0.653846153846
1814 -0.1
1815 -0.1
1816 -0.1
1817 -0.142857142857
1818 -0.694915254237
1819 -0.379310344828
1820 -0.25
1821 -0.660377358491
1822 -0.1
1823 -0.1
1824 -0.1
1825 -0.1
1826 -0.64
1827 -0.142857142857
1828 -0.142857142857
1836 -0.837837837838
1837 -0.25
1838 -0.2
1839 -0.25
1840 -0.142857142857
1841 -0.142857142857
1842 -0.764705882353
1843 -0.142857142857
1844 -0.6
1845 -0.142857142857
1846 -0.142857142857
1847 -0.142857142857
1848 -0.142857142857
1849 -0.142857142857
1850 -0.769230769231
1851 -0.454545454545
1852 -0.555555555556
1853 -0.142857142857
1854 -0.142857142857
1855 -0.142857142857
1856 -0.142857142857
1857 -0.142857142857
1858 -0.769230769231
1859 -0.2
1860 -0.586206896552
1861 -0.142857142857
1862 -0.142857142857
1863 -0.142857142857
1864 -0.142857142857
1865 -0.142857142857
1866 -0.720930232558
1867 -0.142857142857


==> figures/data/qr/weighted-i.dgemm_NT.dat <==
38 0.00937096932063
77 0.0106177905747
116 0.0107927161553
155 0.0111226714136
194 0.0112444189317
233 0.012575320581
272 0.0118374617106
311 0.0127937025132
350 0.013172282119
389 0.0145186598561
428 0.0144972747683
467 0.015763786052
506 0.0159336368328
545 0.0173211152432
584 0.0186403244311
623 0.0200681405385
662 0.0188011326837
701 0.0227676112804
740 0.0224655511096
779 0.0243359738756
818 0.0246417318876
857 0.0274974041833
896 -0.00596520308973
935 -0.00622138526805
974 -0.00673987933233
1013 -0.0042368377346
1052 -0.0035329143956
1091 -0.00177767846365
1130 -0.00120546403772
1169 -0.000182550819106
1208 -0.000489075065571
1247 -0.000236543911496
1286 -0.000418541383279
1325 -0.000173345668793
1364 -0.000256792725844
1403 0.0
1442 -0.000226900061112
1481 -5.73888091822e-05
1520 -0.000177211469472
1559 -0.000143369936917
1598 0.000369229116737
1637 0.000321991123488
1676 0.000575286175521
1715 0.000600710841162
1754 0.000485995651618
1793 0.00433283225749
1832 -0.000668449197861
1871 -0.00265780730897


==> figures/data/qr/weighted-i.dgemm_TN.dat <==
36 0.0126607203875
75 0.0113940316111
114 0.0112545737913
153 0.0126493751886
192 0.0135566980131
231 0.0138538585303
270 0.0134874330053
309 0.0146851283024
348 0.0162657149078
387 0.0174881821932
426 0.017584382656
465 0.0186295087
504 0.020288643945
543 0.021759721335
582 0.0227799100805
621 0.0263236505519
660 0.0331983650018
699 0.0415575128305
738 0.0477814062356
777 0.0574973204594
816 0.0705348196279
855 0.0875054144462
894 0.110487045991
933 -0.0766342785214
972 -0.0625118680864
1011 -0.0499318068771
1050 -0.0320184289167
1089 -0.0194238736696
1128 -0.0111347728661
1167 -0.00424692395399
1206 -0.00148929778763
1245 -0.00212218750986
1284 -0.0511190709302
1323 -0.00335612968592
1362 -0.00196172641299
1401 -0.00120495660528
1440 -0.00118367230365
1479 -0.00110869328282
1518 -0.000959536525754
1557 -0.00138247312783
1596 -0.00158709640354
1635 -0.000652778036817
1674 -0.000932083837162
1713 -0.00129143349118
1752 -0.000275747966359
1791 0.000332889480692
1830 0.00465257408719
1869 -0.013907734057


==> figures/data/qr/weighted-i.dgeqr2_.dat <==
1 -0.0720399089294
40 -0.048405110016
79 -0.0459588903919
118 -0.0453264457747
157 -0.0425992830213
196 -0.0404397157191
235 -0.0387212751758
274 -0.0361599689842
313 -0.0363382403042
352 -0.0343319262327
391 -0.0325994636006
430 -0.0278831077142
469 -0.0237378635063
508 -0.0207396724378
547 -0.00986877893331
586 -0.020238542403
625 -0.0183618244099
664 -0.0237004204557
703 -0.0161129716491
742 -0.0129354268719
781 -0.00399408749253
820 -0.00103715378364
859 0.00328220969167
898 -0.0695034187863
937 -0.0460822513711
976 -0.0372324934973
1015 -0.0211971964249
1054 -0.0149021851
1093 -0.00907666918087
1132 -0.00223760694805
1171 0.00466006364374
1210 0.00322749878303
1249 0.00427311792812
1288 -0.000433659495942
1327 -0.00978906231592
1366 -0.0105042393317
1405 -0.0123644342468
1444 -0.0121487846474
1483 -0.0126567435412
1522 -0.0114037611891
1561 -0.0146192982497
1600 -0.0127323067941
1639 -0.0117066619621
1678 -0.00921624274524
1717 -0.0111848821758
1756 -0.0166075612493
1795 -0.0183403109895
1834 -0.0255546240926
1873 -0.0380176761282


==> figures/data/qr/weighted-i.dlarft_.dat <==
2 -0.0185853160289
41 0.00025834469723
80 0.000593896049841
119 -0.000336094412749
158 -0.00590994484973
197 -0.00574784235045
236 -0.00756033468333
275 -0.0116491313292
314 -0.0137950791571
353 -0.018411139352
392 -0.0190596594389
431 -0.022705196576
470 -0.0230002112652
509 -0.0265174972311
548 -0.0284254204444
587 -0.0304752777365
626 -0.0292191768048
665 -0.0321426641956
704 -0.032922710065
743 -0.0343740631613
782 -0.034668547946
821 -0.0311259664405
860 -0.0375792783819
899 -0.0392510111205
938 -0.0406291173338
977 -0.0342513041413
1016 -0.0431669989455
1055 -0.0425843075978
1094 -0.0352110664882
1133 -0.0173178923692
1172 -0.0216327744013
1211 -0.0237732935007
1250 -0.0165415944674
1289 -0.0150782920206
1328 -0.0474245617084
1367 -0.0512175603064
1406 -0.0487952977752
1445 -0.0510117283155
1484 -0.0575354464335
1523 -0.0599290468232
1562 -0.0577398693639
1601 -0.063876576298
1640 -0.0746397802942
1679 -0.081426762347
1718 -0.0868332532436
1757 -0.104443705674
1796 -0.110930277977
1835 -0.137491781723


==> figures/data/qr/weighted-i.dtrmm_RLNU.dat <==
35 -0.16831167848
74 -0.0185843936699
113 -0.0201993185492
152 -0.019698987113
191 -0.019875036468
230 -0.0202339079531
269 -0.0206350821841
308 -0.0212943197792
347 -0.0211656441718
386 -0.0212757229781
425 -0.0214991936049
464 -0.0214922193272
503 -0.0220238888149
542 -0.0230039152359
581 -0.0230665495829
620 -0.0248582291532
659 -0.0251966935564
698 -0.0265089932059
737 -0.0263446179942
776 -0.0261292208741
815 -0.0278218495014
854 -0.0284323119341
893 -0.0280734541318
932 -0.0286684667961
971 -0.0297898477603
1010 -0.0294911686648
1049 -0.0228704728007
1088 -0.0138955925314
1127 -0.0128856333209
1166 -0.0068193442064
1205 0.00459818476889
1244 -0.00479106513945
1283 -0.00236255020419
1322 -0.00477130044843
1361 -0.0046036983043
1400 -0.00297643654403
1439 -0.00406667560442
1478 -0.00340202177294
1517 -0.00330860771653
1556 -0.003011159001
1595 -0.00489482735812
1634 -0.00660066006601
1673 -0.0046058920657
1712 -0.00165340498088
1751 -0.00257367134217
1790 -0.00651912849545
1829 -0.00630358043369
1868 -0.02100456621


==> figures/data/qr/weighted-i.dtrmm_RLTU.dat <==
39 0.0251356414847
78 0.0228447116632
117 0.0154992386865
156 0.0118901479383
195 0.00791269304899
234 0.00456392749736
273 -0.00123553208458
312 -0.00616583327553
351 -0.00758192130367
390 -0.0114886370592
429 -0.0116188499436
468 -0.00870875823461
507 -0.00294553247119
546 0.0103247500482
585 0.0252008143908
624 0.0449929964989
663 0.139339604679
702 0.155402521492
741 0.174382423592
780 0.185517179884
819 0.201622941696
858 0.229883273372
897 -0.148563295081
936 -0.122053471044
975 -0.101091175096
1014 -0.0687058100215
1053 -0.040350587068
1092 -0.0188383442486
1131 -0.00645977444621
1170 -0.00467462873757
1209 -0.000935002262102
1248 -0.00130485980714
1287 -0.00356914374221
1326 7.19761039335e-05
1365 -0.0004235004235
1404 -0.000248272437622
1443 -0.000179091112604
1482 -0.00145822194138
1521 0.00106877571742
1560 0.000177378348016
1599 0.00139405204461
1638 0.000452011450957
1677 0.000698080279232
1716 0.000621632822213
1755 -0.00167202572347
1794 -0.0135135135135
1833 -0.00232558139535
1872 -0.0159624413146


==> figures/data/qr/weighted-i.dtrmm_RUNN.dat <==
37 0.325765049467
76 0.334678216397
115 0.336321212283
154 0.339753242876
193 0.343483149969
232 0.347553040245
271 0.349071661078
310 0.352657503011
349 0.346306236939
388 0.351958912622
427 0.361519551285
466 0.364912712733
505 0.37063467691
544 0.389083662275
583 0.377792572866
622 0.381083065708
661 0.396752684888
700 0.395771911267
739 0.404214960261
778 0.407055823747
817 0.41620376418
856 0.423075353485
895 -0.00832216456401
934 -0.0409238587138
973 -0.0381312637231
1012 -0.0366595541835
1051 -0.0318061611036
1090 -0.0231990539214
1129 -0.0137531378518
1168 -0.0059447620673
1207 -0.00390765901166
1246 -0.00304887731445
1285 -0.0152054566628
1324 -0.00272626179288
1363 -0.00076920118457
1402 -0.00161050545094
1441 -0.000447507383872
1480 0.000389313348581
1519 0.000693629281827
1558 0.00035423308537
1597 0.000728911271619
1636 -0.000376420989234
1675 -0.000959609177353
1714 -0.00268539557943
1753 -0.0038555455597
1792 -0.0145373695912
1831 -0.022384305835
1870 -0.011568718186

